North Sea Energy Islands: Impact on National Markets and Grids

Taking concrete steps towards a carbon-free society, the Danish Parliament has recently made an agreement on the establishment of the world's first two offshore energy hubs, one on the island of Bornholm and one on an artificial island in the North Sea. Being the two first-of-their-kind projects, several aspects related to the inclusion of these "energy islands" in the current market setup are still under discussion. To this end, this paper presents the first large-scale impact analysis of offshore hubs on the whole European power system and electricity market. The detailed models used for such analysis are publicly released with the paper. Our study shows that energy hubs in the North Sea have a positive impact, and overall increase economic welfare in EU. However, when considering the impact on each country, benefits are not shared equally. In order to help the development of such projects, we focus on the identification of market challenges and system needs arising from the hubs. From a market perspective, we show how exporting countries are negatively affected by the lower electricity prices and we point at potential strategic behaviors induced by the large amount of new transmission capacity installed in the North Sea. From a system point of view, we show how the large amount of wind energy stresses conventional generators, which are required to become more flexible, and national grids, which cannot always accommodate large imports from the hubs.

==> Plots/Data/cycling_20.dat <==
$h$	$c$
1	0
1	1
106	1
106	0
111	0
111	1
251	1
251	0
257	0
257	1
261	1
261	0
262	0
262	0.23
263	0.23
263	1
264	1
264	0
265	0
265	1
266	1
266	0.01
267	0.01
267	1
275	1
275	0
281	0
281	1
286	1
286	0
295	0
295	1
362	1
362	0.04
363	0.04
363	1
364	1
364	0
366	0
366	1
409	1
409	0
420	0
420	1
422	1
422	0
425	0
425	1
429	1
429	0.75
430	0.75
430	0
438	0
438	1
447	1
447	0
449	0
449	1
454	1
454	0
464	0
464	1
504	1
504	0.2
505	0.2
505	0
523	0
523	1
535	1
535	0
536	0
536	1
585	1
585	0
593	0
593	1
598	1
598	0
603	0
603	1
706	1
706	0
713	0
713	1
720	1
720	0
729	0
729	1
730	1
730	0
737	0
737	1
751	1
751	0
762	0
762	1
767	1
767	0.58
768	0.58
768	0
776	0
776	1
778	1
778	0
785	0
785	1
792	1
792	0
798	0
798	1
964	1
964	0
967	0
967	1
971	1
971	0
991	0
991	1
994	1
994	0
1000	0
1000	1
1129	1
1129	0
1133	0
1133	0.86
1134	0.86
1134	1
1249	1
1249	0.14
1250	0.14
1250	0
1256	0
1256	1
1261	1
1261	0.96
1262	0.96
1262	0
1266	0
1266	1
1273	1
1273	0
1278	0
1278	1
1284	1
1284	0
1285	0
1285	1
1286	1
1286	0.31
1287	0.31
1287	1
1330	1
1330	0
1337	0
1337	1
1347	1
1347	0
1350	0
1350	1
1355	1
1355	0
1361	0
1361	1
1489	1
1489	0
1505	0
1505	1
1540	1
1540	0.49
1541	0.49
1541	0
1542	0
1542	1
1543	1
1543	0.12
1544	0.12
1544	1
1587	1
1587	0
1602	0
1602	1
1618	1
1618	0
1626	0
1626	1
1632	1
1632	0
1647	0
1647	1
1665	1
1665	0
1673	0
1673	1
1809	1
1809	0
1818	0
1818	1
1824	1
1824	0
1826	0
1826	1
1833	1
1833	0
1841	0
1841	1
1860	1
1860	0
1863	0
1863	1
1884	1
1884	0.06
1885	0.06
1885	1
1908	1
1908	0
1911	0
1911	1
1924	1
1924	0
1925	0
1925	1
1929	1
1929	0
1939	0
1939	1
1940	1
1940	0
1986	0
1986	1
1995	1
1995	0
2011	0
2011	1
2026	1
2026	0
2034	0
2034	1
2038	1
2038	0
2064	0
2064	1
2065	1
2065	0
2070	0
2070	1
2076	1
2076	0
2078	0
2078	1
2079	1
2079	0
2080	0
2080	1
2098	1
2098	0
2103	0
2103	1
2122	1
2122	0
2128	0
2128	1
2146	1
2146	0
2152	0
2152	1
2170	1
2170	0
2177	0
2177	1
2193	1
2193	0
2203	0
2203	1
2220	1
2220	0
2222	0
2222	1
2243	1
2243	0
2249	0
2249	1
2290	1
2290	0
2296	0
2296	1
2312	1
2312	0
2323	0
2323	1
2330	1
2330	0
2348	0
2348	1
2349	1
2349	0
2352	0
2352	1
2362	1
2362	0
2367	0
2367	1
2378	1
2378	0
2394	0
2394	1
2398	1
2398	0
2399	0
2399	1
2401	1
2401	0
2405	0
2405	1
2410	1
2410	0
2416	0
2416	1
2434	1
2434	0
2441	0
2441	1
2458	1
2458	0
2464	0
2464	1
2482	1
2482	0
2489	0
2489	1
2504	1
2504	0
2538	0
2538	1
2543	1
2543	0
2550	0
2550	1
2553	1
2553	0
2562	0
2562	1
2567	1
2567	0
2568	0
2568	1
2569	1
2569	0
2573	0
2573	1
2578	1
2578	0
2586	0
2586	1
2595	1
2595	0.04
2596	0.04
2596	0
2598	0
2598	1
2601	1
2601	0
2608	0
2608	1
2625	1
2625	0
2633	0
2633	1
2649	1
2649	0
2657	0
2657	1
2671	1
2671	0
2683	0
2683	1
2720	1
2720	0
2730	0
2730	1
2733	1
2733	0
2754	0
2754	1
2771	1
2771	0
2777	0
2777	1
2792	1
2792	0
2804	0
2804	1
2811	1
2811	0
2825	0
2825	1
2842	1
2842	0
2848	0
2848	1
2866	1
2866	0
2872	0
2872	1
2888	1
2888	0
2898	0
2898	1
2914	1
2914	0
2920	0
2920	1
2936	1
2936	0
2947	0
2947	1
2953	1
2953	0
2958	0
2958	1
2959	1
2959	0
2970	0
2970	1
2975	1
2975	0
3042	0
3042	1
3049	1
3049	0
3078	0
3078	1
3080	1
3080	0
3088	0
3088	1
3104	1
3104	0
3114	0
3114	1
3117	1
3117	0
3139	0
3139	1
3143	1
3143	0
3196	0
3196	1
3197	1
3197	0
3198	0
3198	1
3199	1
3199	0.27
3200	0.27
3200	1
3201	1
3201	0
3256	0
3256	1
3273	1
3273	0
3283	0
3283	1
3292	1
3292	0
3293	0
3293	1
3296	1
3296	0
3306	0
3306	1
3320	1
3320	0
3329	0
3329	1
3343	1
3343	0
3354	0
3354	1
3369	1
3369	0
3378	0
3378	1
3393	1
3393	0
3403	0
3403	1
3417	1
3417	0
3424	0
3424	1
3442	1
3442	0
3449	0
3449	1
3465	1
3465	0
3473	0
3473	1
3486	1
3486	0
3547	0
3547	1
3560	1
3560	0
3571	0
3571	1
3575	1
3575	0
3581	0
3581	1
3584	1
3584	0
3595	0
3595	1
3596	1
3596	0
3630	0
3630	1
3632	1
3632	0
3644	0
3644	1
3647	1
3647	0
3648	0
3648	1
3649	1
3649	0
3702	0
3702	1
3705	1
3705	0
3715	0
3715	1
3825	1
3825	0
3833	0
3833	1
3847	1
3847	0
3857	0
3857	1
3876	1
3876	0.63
3877	0.63
3877	0
3881	0
3881	1
3892	1
3892	0
3894	0
3894	1
3896	1
3896	0
3907	0
3907	1
3921	1
3921	0
3929	0
3929	1
3948	1
3948	0
3950	0
3950	1
3994	1
3994	0
4002	0
4002	1
4016	1
4016	0
4027	0
4027	1
4031	1
4031	0
4037	0
4037	0.63
4038	0.63
4038	1
4042	1
4042	0
4049	0
4049	1
4064	1
4064	0
4076	0
4076	1
4090	1
4090	0
4095	0
4095	0.96
4096	0.96
4096	1
4115	1
4115	0
4116	0
4116	1
4161	1
4161	0
4171	0
4171	1
4173	1
4173	0
4174	0
4174	1
4182	1
4182	0
4201	0
4201	1
4209	1
4209	0
4217	0
4217	1
4235	1
4235	0
4237	0
4237	1
4238	1
4238	0
4239	0
4239	0.28
4240	0.28
4240	1
4330	1
4330	0
4337	0
4337	1
4352	1
4352	0
4361	0
4361	1
4377	1
4377	0
4382	0
4382	1
4402	1
4402	0
4410	0
4410	1
4427	1
4427	0
4431	0
4431	1
4474	1
4474	0
4482	0
4482	1
4489	1
4489	0
4492	0
4492	1
4495	1
4495	0
4506	0
4506	1
4517	1
4517	0.21
4518	0.21
4518	0
4555	0
4555	1
4560	1
4560	0
4578	0
4578	1
4587	1
4587	0
4590	0
4590	1
4593	1
4593	0
4601	0
4601	1
4617	1
4617	0
4625	0
4625	1
4644	1
4644	0.39
4645	0.39
4645	0.61
4646	0.61
4646	1
4666	1
4666	0
4673	0
4673	1
4686	1
4686	0
4703	0
4703	1
4704	1
4704	0
4706	0
4706	1
4728	1
4728	0
4732	0
4732	1
4733	1
4733	0
4735	0
4735	1
4737	1
4737	0
4746	0
4746	1
4756	1
4756	0
4780	0
4780	1
4785	1
4785	0
4795	0
4795	1
4799	1
4799	0
4806	0
4806	1
4808	1
4808	0
4820	0
4820	1
4832	1
4832	0
4843	0
4843	0.87
4844	0.87
4844	1
4849	1
4849	0
4850	0
4850	1
4855	1
4855	0
4867	0
4867	1
4906	1
4906	0
4913	0
4913	1
4929	1
4929	0
4940	0
4940	1
4944	1
4944	0
4946	0
4946	1
4953	1
4953	0
4961	0
4961	1
4977	1
4977	0
4985	0
4985	1
4993	1
4993	0
4994	0
4994	1
5000	1
5000	0
5010	0
5010	1
5024	1
5024	0
5034	0
5034	1
5039	1
5039	0
5067	0
5067	1
5075	1
5075	0
5078	0
5078	1
5098	1
5098	0
5105	0
5105	1
5169	1
5169	0
5178	0
5178	1
5184	1
5184	0
5202	0
5202	1
5218	1
5218	0
5224	0
5224	1
5241	1
5241	0
5249	0
5249	1
5313	1
5313	0.86
5314	0.86
5314	0
5321	0
5321	1
5338	1
5338	0
5345	0
5345	1
5360	1
5360	0
5370	0
5370	1
5388	1
5388	0
5392	0
5392	1
5410	1
5410	0
5412	0
5412	1
5433	1
5433	0
5443	0
5443	1
5458	1
5458	0
5465	0
5465	1
5483	1
5483	0
5488	0
5488	1
5505	1
5505	0
5513	0
5513	1
5528	1
5528	0
5538	0
5538	1
5553	1
5553	0
5567	0
5567	0.34
5568	0.34
5568	1
5578	1
5578	0
5586	0
5586	0.65
5587	0.65
5587	1
5604	1
5604	0
5607	0
5607	1
5626	1
5626	0
5633	0
5633	1
5640	1
5640	0
5641	0
5641	0.38
5642	0.38
5642	1
5650	1
5650	0
5658	0
5658	1
5674	1
5674	0
5678	0
5678	0.26
5679	0.26
5679	1
5697	1
5697	0
5706	0
5706	1
5722	1
5722	0
5726	0
5726	1
5745	1
5745	0
5779	0
5779	1
5783	1
5783	0
5789	0
5789	1
5793	1
5793	0
5801	0
5801	1
5812	1
5812	0
5813	0
5813	1
5817	1
5817	0
5825	0
5825	1
5831	1
5831	0
5873	0
5873	1
5879	1
5879	0
5959	0
5959	1
5961	1
5961	0
5969	0
5969	1
5984	1
5984	0
5992	0
5992	1
6008	1
6008	0
6018	0
6018	1
6023	1
6023	0
6024	0
6024	1
6032	1
6032	0
6042	0
6042	1
6058	1
6058	0
6067	0
6067	0.94
6068	0.94
6068	1
6070	1
6070	0.67
6071	0.67
6071	0
6074	0
6074	0.33
6075	0.33
6075	1
6076	1
6076	0
6078	0
6078	1
6083	1
6083	0
6084	0
6084	1
6130	1
6130	0
6138	0
6138	1
6153	1
6153	0
6162	0
6162	1
6167	1
6167	0
6184	0
6184	1
6199	1
6199	0
6217	0
6217	1
6345	1
6345	0
6354	0
6354	1
6356	1
6356	0.29
6357	0.29
6357	0
6358	0
6358	1
6363	1
6363	0.46
6364	0.46
6364	1
6368	1
6368	0
6377	0
6377	1
6420	1
6420	0
6421	0
6421	1
6468	1
6468	0
6470	0
6470	1
6491	1
6491	0
6496	0
6496	1
6504	1
6504	0.61
6505	0.61
6505	0
6520	0
6520	1
6539	1
6539	0
6544	0
6544	0.54
6545	0.54
6545	1
6552	1
6552	0
6558	0
6558	0.22
6559	0.22
6559	1
6560	1
6560	0
6569	0
6569	1
6600	1
6600	0.21
6601	0.21
6601	0
6642	0
6642	1
6681	1
6681	0
6712	0
6712	1
6755	1
6755	0
6758	0
6758	1
6815	1
6815	0
6832	0
6832	1
6850	1
6850	0
6856	0
6856	1
6874	1
6874	0
6881	0
6881	1
6899	1
6899	0
6903	0
6903	0.36
6904	0.36
6904	1
6916	1
6916	0
6928	0
6928	1
6935	1
6935	0
6941	0
6941	1
6942	1
6942	0
6943	0
6943	1
6946	1
6946	0
6952	0
6952	1
7017	1
7017	0
7025	0
7025	1
7028	1
7028	0
7057	0
7057	1
7115	1
7115	0.53
7116	0.53
7116	1
7137	1
7137	0
7144	0
7144	1
7211	1
7211	0
7214	0
7214	1
7307	1
7307	0
7315	0
7315	1
7316	1
7316	0
7321	0
7321	1
7351	1
7351	0.47
7352	0.47
7352	0
7372	0
7372	1
7381	1
7381	0
7383	0
7383	1
7438	1
7438	0
7447	0
7447	1
7583	1
7583	0
7593	0
7593	1
7603	1
7603	0
7625	0
7625	1
7630	1
7630	0
7639	0
7639	1
7641	1
7641	0
7646	0
7646	1
7681	1
7681	0
7777	0
7777	1
7787	1
7787	0
7790	0
7790	1
7800	1
7800	0.64
7801	0.64
7801	0
7807	0
7807	1
7809	1
7809	0
7928	0
7928	1
7931	1
7931	0
7937	0
7937	1
7941	1
7941	0
7953	0
7953	1
7955	1
7955	0
7962	0
7962	1
7972	1
7972	0
7973	0
7973	1
8005	1
8005	0
8006	0
8006	1
8017	1
8017	0
8019	0
8019	1
8029	1
8029	0
8030	0
8030	1
8044	1
8044	0
8056	0
8056	0.51
8057	0.51
8057	1
8061	1
8061	0.77
8062	0.77
8062	0
8071	0
8071	1
8209	1
8209	0
8216	0
8216	1
8554	1
8554	0
8560	0
8560	1
8569	1
8569	0.86
8570	0.86
8570	0
8574	0
8574	1
8594	1
8594	0
8634	0
8634	1
8637	1
8637	0
8638	0
8638	1
8639	1
8639	0
8651	0
8651	0.51
8652	0.51
8652	0
8656	0
8656	1
8667	1
8667	0
8670	0
8670	1
8742	1
8742	0
8743	0
8743	1
8749	1
8749	0
8751	0
8751	1



==> Plots/Data/cycling_nohub.dat <==
$h$	$c$
1	0
1	1
108	1
108	0
109	0
109	1
251	1
251	0
256	0
256	1
267	1
267	0.51
268	0.51
268	0
269	0
269	1
275	1
275	0
279	0
279	1
288	1
288	0
295	0
295	1
414	1
414	0
415	0
415	1
432	1
432	0
438	0
438	1
456	1
456	0
463	0
463	1
586	1
586	0.75
587	0.75
587	0
592	0
592	1
709	1
709	0
710	0
710	1
755	1
755	0
760	0
760	1
769	1
769	0.08
770	0.08
770	0
776	0
776	1
965	1
965	0
967	0
967	1
971	1
971	0
977	0
977	1
994	1
994	0
1000	0
1000	1
1275	1
1275	0
1277	0
1277	1
1330	1
1330	0
1336	0
1336	1
1348	1
1348	0
1350	0
1350	1
1355	1
1355	0
1360	0
1360	1
1490	1
1490	0
1505	0
1505	1
1586	1
1586	0
1591	0
1591	1
1594	1
1594	0
1601	0
1601	1
1618	1
1618	0
1626	0
1626	1
1642	1
1642	0
1643	0
1643	1
1665	1
1665	0
1673	0
1673	1
1740	1
1740	0
1741	0
1741	1
1810	1
1810	0
1818	0
1818	1
1833	1
1833	0
1841	0
1841	1
1909	1
1909	0.52
1910	0.52
1910	1
1929	1
1929	0
1938	0
1938	1
1942	1
1942	0
1986	0
1986	1
1995	1
1995	0
2010	0
2010	1
2027	1
2027	0
2034	0
2034	1
2038	1
2038	0
2047	0
2047	1
2048	1
2048	0
2058	0
2058	1
2123	1
2123	0
2127	0
2127	1
2147	1
2147	0
2152	0
2152	1
2170	1
2170	0
2177	0
2177	1
2193	1
2193	0
2202	0
2202	1
2220	1
2220	0
2222	0
2222	1
2243	1
2243	0
2248	0
2248	1
2291	1
2291	0
2296	0
2296	1
2312	1
2312	0
2321	0
2321	1
2335	1
2335	0
2348	0
2348	1
2362	1
2362	0
2367	0
2367	1
2379	1
2379	0
2381	0
2381	1
2384	1
2384	0
2394	0
2394	1
2410	1
2410	0
2416	0
2416	1
2435	1
2435	0
2440	0
2440	1
2459	1
2459	0
2464	0
2464	1
2482	1
2482	0
2489	0
2489	1
2504	1
2504	0
2523	0
2523	0.7
2524	0.7
2524	0
2526	0
2526	1
2529	1
2529	0
2538	0
2538	1
2548	1
2548	0
2550	0
2550	1
2553	1
2553	0
2562	0
2562	1
2577	1
2577	0
2586	0
2586	1
2602	1
2602	0
2606	0
2606	1
2627	1
2627	0
2632	0
2632	1
2649	1
2649	0
2657	0
2657	1
2671	1
2671	0
2683	0
2683	1
2721	1
2721	0
2729	0
2729	1
2735	1
2735	0
2742	0
2742	1
2744	1
2744	0
2754	0
2754	1
2772	1
2772	0
2774	0
2774	1
2793	1
2793	0
2802	0
2802	1
2819	1
2819	0
2822	0
2822	1
2842	1
2842	0
2848	0
2848	1
2888	1
2888	0
2898	0
2898	1
2914	1
2914	0
2920	0
2920	1
2941	1
2941	0
2946	0
2946	1
2956	1
2956	0
2957	0
2957	1
2962	1
2962	0
2969	0
2969	1
2977	1
2977	0
3042	0
3042	1
3050	1
3050	0
3074	0
3074	1
3081	1
3081	0
3087	0
3087	1
3105	1
3105	0
3112	0
3112	1
3126	1
3126	0.11
3127	0.11
3127	0
3139	0
3139	1
3151	1
3151	0
3170	0
3170	0.29
3171	0.29
3171	0.1
3172	0.1
3172	0.18
3173	0.18
3173	0.3
3174	0.3
3174	0
3187	0
3187	1
3191	1
3191	0
3193	0
3193	1
3202	1
3202	0
3209	0
3209	1
3216	1
3216	0
3217	0
3217	1
3219	1
3219	0
3223	0
3223	1
3225	1
3225	0
3226	0
3226	1
3228	1
3228	0
3231	0
3231	1
3243	1
3243	0
3245	0
3245	1
3247	1
3247	0
3255	0
3255	1
3274	1
3274	0
3282	0
3282	1
3295	1
3295	0
3306	0
3306	0.81
3307	0.81
3307	1
3320	1
3320	0
3329	0
3329	1
3343	1
3343	0
3354	0
3354	1
3370	1
3370	0
3378	0
3378	1
3394	1
3394	0
3402	0
3402	1
3417	1
3417	0
3424	0
3424	1
3442	1
3442	0
3449	0
3449	1
3467	1
3467	0
3472	0
3472	1
3487	1
3487	0
3546	0
3546	1
3560	1
3560	0
3571	0
3571	1
3576	1
3576	0
3581	0
3581	1
3584	1
3584	0
3595	0
3595	1
3599	1
3599	0
3603	0
3603	1
3608	1
3608	0
3618	0
3618	1
3633	1
3633	0
3643	0
3643	1
3654	1
3654	0
3697	0
3697	1
3705	1
3705	0
3714	0
3714	1
3825	1
3825	0
3833	0
3833	1
3848	1
3848	0
3857	0
3857	1
3892	1
3892	0
3894	0
3894	1
3896	1
3896	0
3906	0
3906	1
3921	1
3921	0
3928	0
3928	1
3994	1
3994	0
4002	0
4002	1
4016	1
4016	0
4027	0
4027	1
4031	1
4031	0
4037	0
4037	1
4042	1
4042	0
4049	0
4049	1
4064	1
4064	0
4075	0
4075	1
4090	1
4090	0
4096	0
4096	1
4162	1
4162	0
4170	0
4170	1
4179	1
4179	0.51
4180	0.51
4180	1
4182	1
4182	0
4195	0
4195	0.14
4196	0.14
4196	1
4197	1
4197	0
4199	0
4199	1
4200	1
4200	0
4201	0
4201	1
4208	1
4208	0
4217	0
4217	1
4235	1
4235	0
4237	0
4237	1
4238	1
4238	0
4240	0
4240	1
4330	1
4330	0
4336	0
4336	1
4353	1
4353	0
4361	0
4361	1
4404	1
4404	0
4406	0
4406	1
4473	1
4473	0
4480	0
4480	1
4495	1
4495	0
4506	0
4506	1
4518	1
4518	0
4538	0
4538	0.37
4539	0.37
4539	0
4554	0
4554	1
4561	1
4561	0
4578	0
4578	1
4596	1
4596	0
4599	0
4599	1
4666	1
4666	0
4673	0
4673	1
4687	1
4687	0
4700	0
4700	1
4737	1
4737	0
4746	0
4746	1
4756	1
4756	0
4757	0
4757	1
4760	1
4760	0
4772	0
4772	0.64
4773	0.64
4773	1
4786	1
4786	0
4795	0
4795	1
4799	1
4799	0
4806	0
4806	1
4808	1
4808	0
4820	0
4820	1
4833	1
4833	0
4842	0
4842	1
4854	1
4854	0
4867	0
4867	1
4905	1
4905	0
4913	0
4913	1
4929	1
4929	0
4939	0
4939	1
4954	1
4954	0
4961	0
4961	1
4977	1
4977	0
4985	0
4985	1
5000	1
5000	0
5009	0
5009	0.28
5010	0.28
5010	1
5024	1
5024	0
5034	0
5034	1
5039	1
5039	0
5060	0
5060	1
5076	1
5076	0.84
5077	0.84
5077	1
5097	1
5097	0.52
5098	0.52
5098	0
5104	0
5104	1
5169	1
5169	0
5177	0
5177	1
5191	1
5191	0
5202	0
5202	1
5218	1
5218	0
5224	0
5224	1
5242	1
5242	0
5248	0
5248	1
5317	1
5317	0
5319	0
5319	1
5340	1
5340	0
5345	0
5345	1
5360	1
5360	0
5370	0
5370	1
5432	1
5432	0.85
5433	0.85
5433	0
5443	0
5443	1
5458	1
5458	0
5466	0
5466	1
5483	1
5483	0
5488	0
5488	1
5505	1
5505	0
5513	0
5513	1
5528	1
5528	0
5538	0
5538	1
5553	1
5553	0
5563	0
5563	1
5580	1
5580	0
5584	0
5584	1
5605	1
5605	0
5607	0
5607	1
5625	1
5625	0
5632	0
5632	1
5650	1
5650	0
5657	0
5657	1
5675	1
5675	0
5678	0
5678	1
5697	1
5697	0
5705	0
5705	0.52
5706	0.52
5706	1
5724	1
5724	0
5726	0
5726	1
5745	1
5745	0
5758	0
5758	1
5764	1
5764	0
5766	0
5766	1
5768	1
5768	0
5779	0
5779	1
5793	1
5793	0
5801	0
5801	1
5817	1
5817	0
5825	0
5825	1
5832	1
5832	0
5873	0
5873	1
5883	1
5883	0
5887	0
5887	1
5888	1
5888	0
5949	0
5949	1
5951	1
5951	0
5958	0
5958	1
5961	1
5961	0
5968	0
5968	1
5985	1
5985	0
5992	0
5992	1
6008	1
6008	0
6018	0
6018	1
6032	1
6032	0
6041	0
6041	1
6059	1
6059	0
6065	0
6065	1
6130	1
6130	0
6138	0
6138	1
6153	1
6153	0
6162	0
6162	1
6167	1
6167	0
6184	0
6184	1
6200	1
6200	0
6210	0
6210	1
6324	1
6324	0
6326	0
6326	1
6345	1
6345	0
6354	0
6354	1
6363	1
6363	0
6364	0
6364	1
6369	1
6369	0
6377	0
6377	1
6514	1
6514	0
6520	0
6520	1
6563	1
6563	0
6568	0
6568	1
6602	1
6602	0
6642	0
6642	1
6682	1
6682	0
6688	0
6688	1
6693	1
6693	0
6709	0
6709	1
6757	1
6757	0
6759	0
6759	1
6818	1
6818	0.2
6819	0.2
6819	0
6823	0
6823	1
6828	1
6828	0
6831	0
6831	1
6852	1
6852	0
6855	0
6855	1
6874	1
6874	0
6879	0
6879	1
6924	1
6924	0
6928	0
6928	1
7017	1
7017	0
7025	0
7025	1
7040	1
7040	0
7049	0
7049	1
7054	1
7054	0
7056	0
7056	1
7138	1
7138	0
7144	0
7144	1
7307	1
7307	0
7313	0
7313	1
7317	1
7317	0
7319	0
7319	0.31
7320	0.31
7320	1
7353	1
7353	0.01
7354	0.01
7354	0
7360	0
7360	1
7366	1
7366	0
7371	0
7371	1
7380	1
7380	0
7383	0
7383	1
7586	1
7586	0
7590	0
7590	1
7609	1
7609	0
7615	0
7615	1
7619	1
7619	0
7621	0
7621	1
7623	1
7623	0
7624	0
7624	1
7630	1
7630	0
7638	0
7638	1
7690	1
7690	0
7695	0
7695	1
7703	1
7703	0
7744	0
7744	1
7751	1
7751	0
7760	0
7760	1
7762	1
7762	0
7767	0
7767	1
7802	1
7802	0.62
7803	0.62
7803	0
7805	0
7805	0.97
7806	0.97
7806	0
7807	0
7807	1
7810	1
7810	0
7816	0
7816	1
7821	1
7821	0
7843	0
7843	1
7844	1
7844	0
7927	0
7927	1
7932	1
7932	0
7937	0
7937	1
7943	1
7943	0
7951	0
7951	1
7958	1
7958	0.56
7959	0.56
7959	1
8052	1
8052	0
8055	0
8055	1
8595	1
8595	0
8600	0
8600	1
8604	1
8604	0
8609	0
8609	1
8613	1
8613	0
8632	0
8632	0.89
8633	0.89
8633	1



==> Plots/Data/flowsNSWPH.dat <==
$h$	$s1$	$s2$	$s3$	$s4$
1	0.999999999999995	0.999999999999999	0.999999999999988	1
6	0.999999999999988	0.999999999999997	0.999999999999973	0.999999999999999
11	0.999999999999981	0.999999999999994	0.999999999999957	0.999999999999999
16	0.999999999999971	0.999999999999991	0.999999999999948	0.999999999999999
21	0.999999999999962	0.999999999999990	0.999999999999937	0.999999999999999
26	0.999999999999959	0.999999999999988	0.999999999999929	0.999999999999998
31	0.999999999999953	0.999999999999986	0.999999999999904	0.999999999999998
36	0.999999999999937	0.999999999999983	0.999999999999857	0.999999999999997
41	0.999999999999932	0.999999999999980	0.999999999999845	0.999999999999997
46	0.999999999999915	0.999999999999978	0.999999999999824	0.999999999999996
51	0.999999999999910	0.999999999999977	0.999999999999788	0.999999999999996
56	0.999999999999899	0.999999999999973	0.999999999999764	0.999999999999995
61	0.999999999999890	0.999999999999970	0.999999999999742	0.999999999999995
66	0.999999999999867	0.999999999999968	0.999999999999724	0.999999999999995
71	0.999999999999850	0.999999999999965	0.999999999999577	0.999999999999995
76	0.999999999999825	0.999999999999960	0.999999999999561	0.999999999999994
81	0.999999999999819	0.999999999999957	0.999999999999519	0.999999999999994
86	0.999999999999793	0.999999999999956	0.999999999999467	0.999999999999993
91	0.999999999999764	0.999999999999951	0.999999999999433	0.999999999999993
96	0.999999999999726	0.999999999999946	0.999999999999392	0.999999999999992
101	0.999999999999701	0.999999999999944	0.999999999999373	0.999999999999992
106	0.999999999999683	0.999999999999938	0.999999999999271	0.999999999999991
111	0.999999999999645	0.999999999999932	0.999999999999226	0.999999999999991
116	0.999999999999612	0.999999999999922	0.999999999999129	0.999999999999991
121	0.999999999999586	0.999999999999918	0.999999999998997	0.999999999999990
126	0.999999999999555	0.999999999999912	0.999999999998875	0.999999999999990
131	0.999999999999527	0.999999999999909	0.999999999998787	0.999999999999989
136	0.999999999999503	0.999999999999896	0.999999999998724	0.999999999999989
141	0.999999999999470	0.999999999999888	0.999999999998570	0.999999999999989
146	0.999999999999435	0.999999999999879	0.999999999998401	0.999999999999989
151	0.999999999999396	0.999999999999868	0.999999999998322	0.999999999999988
156	0.999999999999370	0.999999999999858	0.999999999998046	0.999999999999987
161	0.999999999999314	0.999999999999847	0.999999999997949	0.999999999999986
166	0.999999999999227	0.999999999999837	0.999999999997572	0.999999999999986
171	0.999999999999111	0.999999999999825	0.999999999997241	0.999999999999985
176	0.999999999999049	0.999999999999818	0.999999999996945	0.999999999999984
181	0.999999999998952	0.999999999999809	0.999999999996508	0.999999999999983
186	0.999999999998881	0.999999999999783	0.999999999996083	0.999999999999982
191	0.999999999998834	0.999999999999769	0.999999999995924	0.999999999999982
196	0.999999999998767	0.999999999999753	0.999999999995417	0.999999999999981
201	0.999999999998672	0.999999999999741	0.999999999995101	0.999999999999980
206	0.999999999998538	0.999999999999729	0.999999999994847	0.999999999999980
211	0.999999999998409	0.999999999999718	0.999999999994548	0.999999999999979
216	0.999999999998353	0.999999999999703	0.999999999994146	0.999999999999979
221	0.999999999998286	0.999999999999673	0.999999999993412	0.999999999999978
226	0.999999999998191	0.999999999999655	0.999999999992962	0.999999999999977
231	0.999999999998111	0.999999999999636	0.999999999992316	0.999999999999977
236	0.999999999998022	0.999999999999607	0.999999999991548	0.999999999999976
241	0.999999999997942	0.999999999999587	0.999999999990798	0.999999999999976
246	0.999999999997827	0.999999999999563	0.999999999989838	0.999999999999974
251	0.999999999997617	0.999999999999541	0.999999999989117	0.999999999999974
256	0.999999999997385	0.999999999999492	0.999999999987830	0.999999999999973
261	0.999999999997180	0.999999999999476	0.999999999986742	0.999999999999971
266	0.999999999996939	0.999999999999454	0.999999999985421	0.999999999999970
271	0.999999999996841	0.999999999999429	0.999999999984476	0.999999999999969
276	0.999999999996583	0.999999999999398	0.999999999983122	0.999999999999969
281	0.999999999996414	0.999999999999362	0.999999999981401	0.999999999999968
286	0.999999999996190	0.999999999999347	0.999999999979791	0.999999999999967
291	0.999999999996079	0.999999999999301	0.999999999975480	0.999999999999966
296	0.999999999995933	0.999999999999266	0.999999999973420	0.999999999999965
301	0.999999999995720	0.999999999999170	0.999999999972078	0.999999999999965
306	0.999999999995364	0.999999999999165	0.999999999970648	0.999999999999964
311	0.999999999995067	0.999999999999144	0.999999999967402	0.999999999999962
316	0.999999999994815	0.999999999999117	0.999999999963693	0.999999999999961
321	0.999999999994606	0.999999999999101	0.999999999960563	0.999999999999960
326	0.999999999994226	0.999999999999040	0.999999999958944	0.999999999999960
331	0.999999999994056	0.999999999999005	0.999999999956985	0.999999999999959
336	0.999999999993863	0.999999999998974	0.999999999952361	0.999999999999958
341	0.999999999993622	0.999999999998938	0.999999999946285	0.999999999999957
346	0.999999999993169	0.999999999998896	0.999999999937083	0.999999999999956
351	0.999999999992780	0.999999999998849	0.999999999929301	0.999999999999955
356	0.999999999992446	0.999999999998798	0.999999999921890	0.999999999999954
361	0.999999999991722	0.999999999998746	0.999999999907919	0.999999999999953
366	0.999999999991248	0.999999999998612	0.999999999903692	0.999999999999952
371	0.999999999990878	0.999999999998494	0.999999999901259	0.999999999999950
376	0.999999999990760	0.999999999998340	0.999999999890416	0.999999999999949
381	0.999999999990398	0.999999999998220	0.999999999869277	0.999999999999947
386	0.999999999989906	0.999999999998015	0.999999999847441	0.999999999999946
391	0.999999999989408	0.999999999997863	0.999999999844187	0.999999999999944
396	0.999999999988696	0.999999999997784	0.999999999832219	0.999999999999943
401	0.999999999988159	0.999999999997742	0.999999999779333	0.999999999999943
406	0.999999999987692	0.999999999997687	0.999999999714911	0.999999999999942
411	0.999999999987024	0.999999999997591	0.999999999682878	0.999999999999941
416	0.999999999986676	0.999999999997486	0.999999999645241	0.999999999999939
421	0.999999999985549	0.999999999997435	0.999999999601057	0.999999999999938
426	0.999999999985198	0.999999999997338	0.999999999548976	0.999999999999936
431	0.999999999983761	0.999999999997199	0.999999999478758	0.999999999999934
436	0.999999999983189	0.999999999997123	0.999999999428841	0.999999999999932
441	0.999999999981992	0.999999999997055	0.999999999365164	0.999999999999932
446	0.999999999980843	0.999999999996996	0.999999999223053	0.999999999999931
451	0.999999999980428	0.999999999996893	0.999999999121326	0.999999999999928
456	0.999999999979168	0.999999999996700	0.999999998928166	0.999999999999925
461	0.999999999977778	0.999999999996558	0.999999998848884	0.999999999999924
466	0.999999999976546	0.999999999996414	0.999999998504425	0.999999999999921
471	0.999999999975434	0.999999999996198	0.999999998174731	0.999999999999919
476	0.999999999974551	0.999999999996031	0.999999997627515	0.999999999999917
481	0.999999999973573	0.999999999995800	0.999999996639021	0.999999999999916
486	0.999999999973099	0.999999999995625	0.999999994968106	0.999999999999915
491	0.999999999970858	0.999999999995491	0.999999989320692	0.999999999999914
496	0.999999999969552	0.999999999995282	0.997939095637725	0.999999999999912
501	0.999999999968415	0.999999999995034	0.994828753949406	0.999999999999911
506	0.999999999966975	0.999999999994725	0.992072294567559	0.999999999999910
511	0.999999999966234	0.999999999994431	0.988962909023681	0.999999999999909
516	0.999999999963785	0.999999999994175	0.986955930944841	0.999999999999907
521	0.999999999961505	0.999999999993941	0.985488346836566	0.999999999999905
526	0.999999999959553	0.999999999993623	0.982748178589164	0.999999999999903
531	0.999999999957506	0.999999999993490	0.979053790093635	0.999999999999902
536	0.999999999953709	0.999999999993188	0.975476383434106	0.999999999999899
541	0.999999999950896	0.999999999992709	0.971470552193849	0.999999999999897
546	0.999999999946515	0.999999999992395	0.969929416428163	0.999999999999895
551	0.999999999942429	0.999999999992224	0.969371131233787	0.999999999999892
556	0.999999999940397	0.999999999991652	0.967831264109737	0.999999999999891
561	0.999999999932401	0.999999999991177	0.965233080137104	0.999999999999888
566	0.999999999929675	0.999999999990722	0.962144171030215	0.999999999999886
571	0.999999999926986	0.999999999990339	0.960230649775717	0.999999999999883
576	0.999999999920824	0.999999999989913	0.958235527818817	0.999999999999881
581	0.999999999916012	0.999999999988912	0.956571264225670	0.999999999999880
586	0.999999999911445	0.999999999988107	0.954548276680768	0.999999999999878
591	0.999999999906716	0.999999999987194	0.952818835367933	0.999999999999877
596	0.999999999903058	0.999999999985870	0.950466165408258	0.999999999999875
601	0.999999999897904	0.999999999985352	0.948363608409352	0.999999999999874
606	0.999999999894581	0.999999999984232	0.944095775240547	0.999999999999873
611	0.999999999882872	0.999999999982880	0.942511206541214	0.999999999999871
616	0.999999999873171	0.999999999981881	0.940584698724659	0.999999999999867
621	0.999999999865985	0.999999999980199	0.938137526016850	0.999999999999862
626	0.999999999861719	0.999999999978481	0.935684034929489	0.999999999999860
631	0.999999999852937	0.999999999977369	0.933703668656331	0.999999999999857
636	0.999999999839312	0.999999999975018	0.930774624490167	0.999999999999855
641	0.999999999826669	0.999999999973554	0.929429333318393	0.999999999999850
646	0.999999999820651	0.999999999972062	0.927572697329412	0.999999999999848
651	0.999999999813610	0.999999999970111	0.926696504647168	0.999999999999845
656	0.999999999802666	0.999999999967375	0.925023983810425	0.999999999999841
661	0.999999999787346	0.999999999965186	0.923616885409102	0.999999999999835
666	0.999999999778280	0.999999999963118	0.919472066197380	0.999999999999832
671	0.999999999752469	0.999999999959659	0.917849589931322	0.999999999999830
676	0.999999999738084	0.999999999956931	0.915295211933509	0.999999999999828
681	0.999999999703460	0.999999999954369	0.912693010791246	0.999999999999825
686	0.999999999682601	0.999999999952475	0.909148495975410	0.999999999999820
691	0.999999999667917	0.999999999950852	0.907285707039764	0.999999999999816
696	0.999999999602059	0.999999999949032	0.903641464999692	0.999999999999810
701	0.999999999590437	0.999999999947871	0.902187990846858	0.999999999999804
706	0.999999999554789	0.999999999945288	0.900641035683327	0.999999999999801
711	0.999999999508267	0.999999999940598	0.898192147631481	0.999999999999797
716	0.999999999481899	0.999999999935390	0.895970234989331	0.999999999999791
721	0.999999999398123	0.999999999933144	0.895047263185131	0.999999999999788
726	0.999999999366095	0.999999999927730	0.891480442828523	0.999999999999785
731	0.999999999288547	0.999999999923649	0.889283049092383	0.999999999999780
736	0.999999999163425	0.999999999915883	0.887381667003216	0.999999999999779
741	0.999999999117440	0.999999999908396	0.885308855106657	0.999999999999774
746	0.999999999058948	0.999999999905237	0.881884049366372	0.999999999999768
751	0.999999998895776	0.999999999900931	0.880546482754579	0.999999999999767
756	0.999999998720150	0.999999999895924	0.877713950239882	0.999999999999761
761	0.999999998473890	0.999999999887856	0.875614206860032	0.999999999999759
766	0.999999998319960	0.999999999870091	0.873474814022169	0.999999999999752
771	0.999999998138777	0.999999999852878	0.871575743080814	0.999999999999748
776	0.999999997781782	0.999999999839384	0.870492912571773	0.999999999999744
781	0.999999997257223	0.999999999825574	0.868768166690867	0.999999999999737
786	0.999999996573713	0.999999999812631	0.867483119978980	0.999999999999731
791	0.999999995094106	0.999999999797801	0.865743045755376	0.999999999999721
796	0.999999992695200	0.999999999771500	0.861926533164066	0.999999999999713
801	0.999999988384908	0.999999999729062	0.861346506452427	0.999999999999709
806	0.999780640110037	0.999999999710750	0.857550355911290	0.999999999999700
811	0.995893610376844	0.999999999668186	0.855510254324688	0.999999999999696
816	0.994572760252197	0.999999999615515	0.853584487627735	0.999999999999683
821	0.993419222877685	0.999999999546542	0.851713230022063	0.999999999999678
826	0.992471961408060	0.999999999479739	0.848708831065603	0.999999999999672
831	0.991706945484704	0.999999999440139	0.845169105569159	0.999999999999662
836	0.991445056057062	0.999999999269569	0.843485926559750	0.999999999999652
841	0.991325499966314	0.999999999200153	0.842253886557371	0.999999999999646
846	0.991250938054834	0.999999998889310	0.840765043239482	0.999999999999640
851	0.991175377139776	0.999999998319805	0.839327829763919	0.999999999999632
856	0.991090460808866	0.999999997781913	0.837848649355698	0.999999999999627
861	0.990988800160861	0.999999996950525	0.836386149877086	0.999999999999622
866	0.990925412167349	0.999863166503793	0.833226261582638	0.999999999999616
871	0.990341720251398	0.999671781383816	0.830189411351365	0.999999999999614
876	0.990122430856627	0.999244535550057	0.828408300663145	0.999999999999607
881	0.990037324408903	0.998656441517965	0.825774448033901	0.999999999999593
886	0.989864834180682	0.997020832293032	0.824605139301379	0.999999999999587
891	0.989779898230375	0.996572066502377	0.822766848223376	0.999999999999579
896	0.989707450381165	0.995941284540841	0.820436355091660	0.999999999999570
901	0.989623102334350	0.995802393723170	0.818787500309207	0.999999999999565
906	0.989597065989533	0.995626641901105	0.816560843770607	0.999999999999561
911	0.989572825752796	0.995380019718441	0.814390501753388	0.999999999999547
916	0.989523372176656	0.995230963202363	0.813965826050376	0.999999999999541
921	0.989479068969994	0.995004169025093	0.812511196057087	0.999999999999537
926	0.989444615748938	0.994956360842407	0.811407052589285	0.999999999999534
931	0.989394965616567	0.994796981191255	0.809440978245076	0.999999999999522
936	0.989383583991953	0.994659544343946	0.806777183157495	0.999999999999516
941	0.989340046067922	0.994556207300270	0.804840866737991	0.999999999999511
946	0.989321989013578	0.994476569871223	0.803380008051540	0.999999999999505
951	0.989296032706410	0.994393795295568	0.800126123275733	0.999999999999501
956	0.989269311725388	0.994321873432642	0.796620932029855	0.999999999999491
961	0.989240127301879	0.994242076510050	0.794959173736183	0.999999999999481
966	0.989232147421654	0.994058421788498	0.794392732706953	0.999999999999464
971	0.989220535636168	0.993961889993819	0.793645721542184	0.999999999999457
976	0.989196876670625	0.993894082722401	0.792367639594261	0.999999999999444
981	0.989171793377490	0.993770181495586	0.790039077890456	0.999999999999425
986	0.989150721215624	0.993682886782563	0.788137855082206	0.999999999999416
991	0.989142030803884	0.993631850242214	0.786263521645489	0.999999999999412
996	0.989119388738727	0.993544077296783	0.785663030527272	0.999999999999403
1001	0.989108910599015	0.993457554105644	0.784835554628200	0.999999999999388
1006	0.989091353404745	0.993413909937654	0.782688589392818	0.999999999999375
1011	0.989075287911960	0.993363843908690	0.781776618995087	0.999999999999355
1016	0.989031174191874	0.993295771815470	0.780263638649064	0.999999999999348
1021	0.989000109855790	0.993192462715659	0.777585456521144	0.999999999999338
1026	0.988964356515083	0.993081057808354	0.776666873287283	0.999999999999328
1031	0.988935047917786	0.992985123934273	0.774612155245953	0.999999999999306
1036	0.988915152981978	0.992898870031398	0.773189990454471	0.999999999999303
1041	0.988895610304332	0.992810143950832	0.769773081807695	0.999999999999287
1046	0.988873624315077	0.992713410593442	0.768372862278536	0.999999999999273
1051	0.988850234799744	0.992589651011315	0.766906065533819	0.999999999999269
1056	0.988818710253229	0.992446787273244	0.765308604709796	0.999999999999261
1061	0.988783829500728	0.992307319054607	0.763337249320951	0.999999999999222
1066	0.988767739225985	0.992206256391162	0.760841887036808	0.999999999999217
1071	0.988749428289337	0.992122431916461	0.759360708934911	0.999999999999205
1076	0.988671789394044	0.991940868437108	0.757945219474402	0.999999999999192
1081	0.988641638181553	0.991817582256451	0.756129729579954	0.999999999999184
1086	0.988553968219874	0.991611655606358	0.755043943874067	0.999999999999165
1091	0.988493166954831	0.991283970282028	0.753984876541704	0.999999999999153
1096	0.988268559041007	0.991166692804564	0.752363307491932	0.999999999999132
1101	0.987866965928914	0.990982801637703	0.750719550866945	0.999999999999121
1106	0.987555519459842	0.990777948409633	0.748176116987754	0.999999999999100
1111	0.987259925544413	0.990512222470958	0.747505540718137	0.999999999999084
1116	0.987096801078313	0.990364646140763	0.746469595996975	0.999999999999069
1121	0.986732934800540	0.990165760760059	0.743611759668000	0.999999999999057
1126	0.986549520663479	0.989637257123781	0.740235046564659	0.999999999999042
1131	0.986313942365907	0.989465556013329	0.738695095807564	0.999999999999029
1136	0.986254940818167	0.989239663447041	0.736511434120459	0.999999999999019
1141	0.986080882153662	0.989098717421587	0.734263851289732	0.999999999999013
1146	0.986001630034359	0.989034229793728	0.733485663715905	0.999999999999005
1151	0.985976402685016	0.988937299750453	0.731391263967400	0.999999999998994
1156	0.985908147281623	0.988772007433264	0.729683203589261	0.999999999998983
1161	0.985879336445253	0.988660994702451	0.728390364918666	0.999999999998963
1166	0.985848568615522	0.988468436797680	0.725896989733999	0.999999999998942
1171	0.985830705865933	0.988405178517731	0.722990697301384	0.999999999998930
1176	0.985817477363739	0.988304617539805	0.719652448872578	0.999999999998916
1181	0.985795952858314	0.988212951001393	0.716148437608524	0.999999999998901
1186	0.985769011871629	0.988170161418561	0.714002466543849	0.999999999998877
1191	0.985752463143245	0.988064193185166	0.712645892228693	0.999999999998862
1196	0.985733089145247	0.988018980553896	0.711501144607509	0.999999999998806
1201	0.985713944986435	0.987980394085764	0.710233242336396	0.999999999998787
1206	0.985700219334141	0.987893595838925	0.708021021050933	0.999999999998764
1211	0.985682102899452	0.987737037034004	0.706589387713795	0.999999999998752
1216	0.985677019093255	0.987673766332723	0.703878009848565	0.999999999998734
1221	0.985644607569877	0.987572612944401	0.702257786798479	0.999999999998714
1226	0.985637134135325	0.987553665594772	0.700021034459521	0.999999999998691
1231	0.985621947539930	0.987477570513412	0.698435157188777	0.999999999998668
1236	0.985608116759058	0.987413061880492	0.696309213749259	0.999999999998652
1241	0.985598003476959	0.987328103984449	0.695538114468298	0.999999999998613
1246	0.985583570429570	0.987275700436525	0.693840805867063	0.999999999998570
1251	0.985568769506649	0.987219423513949	0.692505038066132	0.999999999998554
1256	0.985564717199659	0.987167772090086	0.690425107927983	0.999999999998502
1261	0.985552378237599	0.987134120753193	0.688112578403368	0.999999999998471
1266	0.985534265999728	0.987069240122510	0.686206583031870	0.999999999998454
1271	0.985525396149634	0.987024972589210	0.684451671102823	0.999999999998428
1276	0.985517504442864	0.986971666628775	0.683658994161682	0.999999999998383
1281	0.985506752233633	0.986954530770828	0.682246436691815	0.999999999998345
1286	0.985500037922994	0.986896243784273	0.680902109774583	0.999999999998314
1291	0.985493471319050	0.986887858630693	0.679403860593941	0.999999999998266
1296	0.985489556039611	0.986846236375379	0.678155727600457	0.999999999998218
1301	0.985482058177016	0.986801309725691	0.674726169678809	0.999999999998187
1306	0.985471491457736	0.986791258061816	0.671035627804990	0.999999999998148
1311	0.985466135764894	0.986736487964719	0.668307217790550	0.999999999998116
1316	0.985461757636832	0.986724016057333	0.666396946413125	0.999999999998094
1321	0.985458434644742	0.986681082595726	0.664619781843911	0.999999999998040
1326	0.985448106485712	0.986658902543001	0.662773675374890	0.999999999998009
1331	0.985436686335038	0.986636350425851	0.661605329490444	0.999999999997940
1336	0.985431668678308	0.986610765874316	0.659580041914444	0.999999999997906
1341	0.985423389910130	0.986564733730867	0.658325330176940	0.999999999997885
1346	0.985416976581857	0.986530232540904	0.657079746841914	0.999999999997839
1351	0.985410257197422	0.986507637609316	0.654783150813705	0.999999999997751
1356	0.985403958072416	0.986500828102426	0.651806508220894	0.999999999997692
1361	0.985401537973505	0.986481620140065	0.650176000740018	0.999999999997660
1366	0.985379718769328	0.986418482701353	0.648566780669585	0.999999999997607
1371	0.985367807314686	0.986378566269363	0.645877094315364	0.999999999997552
1376	0.985361682177726	0.986348409801504	0.644615405654326	0.999999999997487
1381	0.985352557687100	0.986325887178693	0.642681684296927	0.999999999997427
1386	0.985344029436774	0.986302148361899	0.640772614721943	0.999999999997389
1391	0.985337993999456	0.986267015510640	0.639846760011045	0.999999999997327
1396	0.985328898755987	0.986261992751286	0.638076479140946	0.999999999997260
1401	0.985320352120658	0.986216453709784	0.635847748932547	0.999999999997237
1406	0.985307526295435	0.986194923313020	0.633326977616168	0.999999999997164
1411	0.985297930185851	0.986171178258625	0.631983517444352	0.999999999997097
1416	0.985289639974832	0.986122913930047	0.630379941063039	0.999999999997043
1421	0.985274176336050	0.986114382324632	0.628250847207918	0.999999999996998
1426	0.985262235679871	0.986078730075745	0.626742102198426	0.999999999996901
1431	0.985250687510442	0.986038905429761	0.625384783373960	0.999999999996765
1436	0.985234736341196	0.986028096622213	0.623819812900406	0.999999999996650
1441	0.985222856052126	0.986020448245324	0.622632187173857	0.999999999996574
1446	0.985210205655715	0.986009693455647	0.621275079145152	0.999999999996497
1451	0.985197206943442	0.985990767056832	0.620269127827461	0.999999999996414
1456	0.985175946749527	0.985977491803624	0.619104282224682	0.999999999996362
1461	0.985166144237204	0.985964029656333	0.616562419208507	0.999999999996319
1466	0.985158823436497	0.985948328203607	0.613695892266368	0.999999999996209
1471	0.985148874395940	0.985932779883525	0.611973315034845	0.999999999996168
1476	0.985139776850334	0.985908349874058	0.609534804221280	0.999999999996119
1481	0.985127618793435	0.985901096685538	0.607018806867579	0.999999999996082
1486	0.985107959252883	0.985882184244673	0.605611160345453	0.999999999995952
1491	0.985091738739026	0.985868745748647	0.604152688897141	0.999999999995893
1496	0.985074946842919	0.985865516969776	0.601576918966763	0.999999999995825
1501	0.985069658479734	0.985846610949666	0.600326237929144	0.999999999995657
1506	0.985054203153880	0.985817797403017	0.596585891174304	0.999999999995616
1511	0.985051348362689	0.985804450052907	0.595324220167840	0.999999999995530
1516	0.985021903510980	0.985782133853794	0.594191172953686	0.999999999995363
1521	0.985000701715393	0.985771022019531	0.590378028686404	0.999999999995261
1526	0.984977296671643	0.985753421839467	0.589781619299581	0.999999999995189
1531	0.984968407284812	0.985737007611221	0.588839776173716	0.999999999995151
1536	0.984945246561389	0.985721500266126	0.588013383428939	0.999999999995015
1541	0.984908959321058	0.985702891170315	0.585433544860535	0.999999999994948
1546	0.984878454325960	0.985692499906611	0.584723153624237	0.999999999994882
1551	0.984846106370356	0.985678307452353	0.584230791030051	0.999999999994787
1556	0.984836215095344	0.985670236110711	0.580637488802153	0.999999999994722
1561	0.984826307502463	0.985656625891694	0.579171150051118	0.999999999994695
1566	0.984779102270446	0.985633789969144	0.577480272867537	0.999999999994627
1571	0.984729098727101	0.985601390284671	0.575150810142012	0.999999999994564
1576	0.984704537246261	0.985595311087246	0.572569500032255	0.999999999994330
1581	0.984608818275928	0.985587855903502	0.571134514739242	0.999999999994235
1586	0.984513214707350	0.985549898644154	0.569892118243333	0.999999999994035
1591	0.984462779154282	0.985524156430120	0.566547226185967	0.999999999993983
1596	0.984259457987985	0.985502560601223	0.565421322667306	0.999999999993799
1601	0.984217452434509	0.985477014120843	0.564159660121609	0.999999999993628
1606	0.984088322220653	0.985465709310074	0.562967010445345	0.999999999993568
1611	0.983961262672635	0.985424869334190	0.560973582375196	0.999999999993433
1616	0.983668670531954	0.985403106086635	0.558331599469444	0.999999999993271
1621	0.983289877305152	0.985381377696689	0.555543955019351	0.999999999993032
1626	0.982839151885537	0.985368783809815	0.553121702676742	0.999999999992876
1631	0.982401731102723	0.985345549369152	0.551538217806621	0.999999999992827
1636	0.981723220222636	0.985329548183472	0.548929956023638	0.999999999992747
1641	0.981210681845761	0.985272571636766	0.546811776155678	0.999999999992651
1646	0.980299998296310	0.985247222817909	0.546052329605005	0.999999999992500
1651	0.978211592888320	0.985224788576687	0.543689634377320	0.999999999992384
1656	0.977277773995337	0.985195792348823	0.539546185671893	0.999999999992142
1661	0.976081090415199	0.985162053964767	0.537248065729676	0.999999999992004
1666	0.975497663819098	0.985104261697344	0.535789359434041	0.999999999991778
1671	0.975058049040969	0.985080476859412	0.534557450149585	0.999999999991590
1676	0.974044860860868	0.985030841095167	0.531355610186810	0.999999999991449
1681	0.973377764960449	0.985015603530628	0.530336661020766	0.999999999991322
1686	0.972906618185631	0.984975962517561	0.529013550069902	0.999999999991125
1691	0.972491136870056	0.984952507491118	0.526597514308306	0.999999999991047
1696	0.971366198852471	0.984894685484857	0.523703875082399	0.999999999990865
1701	0.970627476816151	0.984815269378410	0.521142714591837	0.999999999990597
1706	0.970238995700278	0.984677949721747	0.519972835236435	0.999999999990441
1711	0.970149257024989	0.984648654237070	0.518953469513193	0.999999999990231
1716	0.970149254177566	0.984615299488728	0.518367700363040	0.999999999989843
1721	0.970149253977188	0.984501296205483	0.516288810907353	0.999999999989625
1726	0.970149253909226	0.984356900730525	0.514284169868828	0.999999999989338
1731	0.970149253837693	0.984267854745128	0.511953642011964	0.999999999989155
1736	0.970149253826157	0.984227921427333	0.506258638509917	0.999999999988822
1741	0.970149253813453	0.984139314617213	0.503309425258792	0.999999999988584
1746	0.970149253795783	0.984045936057938	0.501382171796478	0.999999999988269
1751	0.970149253785943	0.983690092135700	0.499995278494320	0.999999999988075
1756	0.970149253779063	0.983588316305836	0.496513559874365	0.999999999987900
1761	0.970149253773371	0.983410976648086	0.495889959535393	0.999999999987581
1766	0.970149253764743	0.983252155507566	0.493115368382522	0.999999999987360
1771	0.970149253757031	0.982877202350436	0.491456087756278	0.999999999987003
1776	0.970149253752000	0.982473250948334	0.490603303788950	0.999999999986567
1781	0.970149253749114	0.982054770557915	0.487277032818674	0.999999999986043
1786	0.970149253747048	0.981864775227545	0.484437057721152	0.999999999985862
1791	0.970149253744467	0.981478292568290	0.480194457257639	0.999999999985701
1796	0.970149253741029	0.981187320134253	0.478661216582340	0.999999999985411
1801	0.970149253739609	0.980661582703728	0.476470684527541	0.999999999985061
1806	0.970149253738660	0.980344588739262	0.474745270223644	0.999999999984941
1811	0.970149253738202	0.979873356865675	0.471325532703121	0.999999999984600
1816	0.970149253737506	0.979650212143949	0.467419511760168	0.999999999984334
1821	0.970149253737198	0.979368173082030	0.463481050996058	0.999999999984199
1826	0.970149253736414	0.978015744090341	0.462499319417680	0.999999999983888
1831	0.970149253735873	0.976810665199310	0.461122297262938	0.999999999983123
1836	0.970149253735660	0.975901920785573	0.458383677581942	0.999999999982786
1841	0.970149253735337	0.975513785568361	0.455813747178165	0.999999999982475
1846	0.970149253734997	0.973951761383712	0.453898524115735	0.999999999982181
1851	0.970149253734519	0.972903120248868	0.452437731285083	0.999999999981696
1856	0.970149253734218	0.972484929688716	0.449602148308021	0.999999999980816
1861	0.970149253733887	0.970987168360963	0.447544267094039	0.999999999980482
1866	0.970149253733651	0.970232681914448	0.446151851882369	0.999999999980009
1871	0.970149253733502	0.970149254103961	0.443263352344183	0.999999999979714
1876	0.970149253733029	0.970149253801758	0.441086997124017	0.999999999978899
1881	0.970149253732880	0.970149253770645	0.439547661668833	0.999999999978589
1886	0.970149253732761	0.970149253762074	0.438851963011294	0.999999999978010
1891	0.970149253732551	0.970149253751268	0.436062239517314	0.999999999977749
1896	0.970149253732532	0.970149253746167	0.433846527974968	0.999999999977207
1901	0.970149253732457	0.970149253744973	0.430932721867205	0.999999999976300
1906	0.970149253732380	0.970149253740718	0.428389220962254	0.999999999975331
1911	0.970149253732330	0.970149253738902	0.426800005695684	0.999999999974877
1916	0.970149253732273	0.970149253737564	0.425560226250767	0.999999999974232
1921	0.970149253732210	0.970149253735931	0.423873569907158	0.999999999974009
1926	0.970149253732121	0.970149253734488	0.421645963077907	0.999999999973050
1931	0.970149253732057	0.970149253733905	0.420254285504141	0.999999999972639
1936	0.970149253731903	0.970149253733253	0.418379088267507	0.999999999972200
1941	0.970149253731885	0.970149253732883	0.416361187120059	0.999999999971426
1946	0.970149253731837	0.970149253732538	0.412312322467606	0.999999999970768
1951	0.970149253731770	0.970149253732218	0.410648019137425	0.999999999969676
1956	0.970149253731733	0.970149253731991	0.407660603950588	0.999999999968741
1961	0.970149253731704	0.970149253731743	0.405270857499379	0.999999999967639
1966	0.970149253731668	0.970149253731641	0.403387233884807	0.999999999967038
1971	0.970149253731637	0.970149253731605	0.401810213660895	0.999999999966009
1976	0.970149253731599	0.970149253731534	0.398935813667977	0.999999999965274
1981	0.970149253731580	0.970149253731508	0.395211198421869	0.999999999963594
1986	0.970149253731568	0.970149253731471	0.391792192192636	0.999999999962508
1991	0.970149253731534	0.970149253731424	0.388890392206865	0.999999999961627
1996	0.970149253731520	0.970149253731408	0.386682734094413	0.999999999960689
2001	0.970149253731511	0.970149253731385	0.384567758966908	0.999999999959561
2006	0.970149253731477	0.970149253731371	0.383278048908488	0.999999999958029
2011	0.970149253731462	0.970149253731366	0.380710831780033	0.999999999955481
2016	0.970149253731450	0.970149253731356	0.378283444088674	0.999999999953282
2021	0.970149253731445	0.970149253731350	0.376560171811863	0.999999999952698
2026	0.970149253731435	0.970149253731324	0.374775960476348	0.999999999950217
2031	0.970149253731427	0.969680578440767	0.373526789552998	0.999999999948459
2036	0.970149253731421	0.968333505411145	0.371380884060523	0.999999999945158
2041	0.970149253731414	0.967020632783249	0.368903560039877	0.999999999944469
2046	0.970149253731406	0.965915725070248	0.366930041111483	0.999999999941729
2051	0.970149253731400	0.965060790837782	0.365513474399598	0.999999999941137
2056	0.970149253731392	0.963634876334434	0.364040063840917	0.999999999939368
2061	0.970149253731389	0.961845856947743	0.361974191885602	0.999999999937915
2066	0.970149253731386	0.959852475230504	0.358797942134816	0.999999999935145
2071	0.970149253731378	0.958475762698346	0.356731711113918	0.999999999932571
2076	0.970149253731376	0.957503363260535	0.353907840725679	0.999999999929983
2081	0.970149253731375	0.956295138060719	0.352981876054770	0.999999999923417
2086	0.970149253731370	0.955197071555423	0.351823873958785	0.999999999918422
2091	0.970149253731368	0.954294584782058	0.349972294136802	0.999999999915423
2096	0.970149253731366	0.953099491339220	0.347985008149142	0.999999999908724
2101	0.970149253731363	0.950174686772974	0.344707184554924	0.999999999906559
2106	0.970149253731361	0.948749712095999	0.343203355331537	0.999999999899098
2111	0.970149253731359	0.947860452505824	0.340951179602545	0.999999999893055
2116	0.970149253731355	0.945981309690725	0.337870339447755	0.999999999889605
2121	0.970149253731352	0.943487363984928	0.334712354351190	0.999999999884363
2126	0.970149253731350	0.942591382499941	0.333028483413786	0.999999999877924
2131	0.970149253731348	0.940937605882424	0.331144292334144	0.999999999874995
2136	0.970149253731346	0.939721308613570	0.329797746262208	0.999999999872983
2141	0.970149253731345	0.937578721042602	0.328863504730311	0.999999999870390
2146	0.970149253731333	0.934289706835843	0.327657172741810	0.999999999868359
2151	0.967631867631269	0.932427626303092	0.325932285857177	0.999999999865199
2156	0.965351627507186	0.931004109317981	0.324425601676222	0.999999999854590
2161	0.964477175927429	0.928877217407966	0.322215264972825	0.999999999848790
2166	0.962256759551655	0.927720838902192	0.319630810451034	0.999999999839745
2171	0.960379701805332	0.926197337899899	0.318815087123729	0.999999999823102
2176	0.958241685528600	0.923772816283221	0.317686894217533	0.999999999811319
2181	0.956110494835021	0.921845188002921	0.315124887866350	0.999999999797715
2186	0.953351843968367	0.921240058650809	0.313952692100431	0.999999999788553
2191	0.950356962478401	0.919633924731285	0.310440360024680	0.999999999774801
2196	0.948214040291316	0.918178743146837	0.309194549668559	0.999999999759527
2201	0.946478410557845	0.917278613197537	0.306916749907632	0.999999999747264
2206	0.943195860667048	0.916235283186963	0.304617373331392	0.999999999729124
2211	0.939041470275969	0.914907324580780	0.302457581237609	0.999999999717287
2216	0.937326853796587	0.912647728565602	0.301759358520289	0.999999999697170
2221	0.933731343284169	0.909013791754235	0.299953847847962	0.999999999669381
2226	0.930907321239773	0.904362203477482	0.297397674155820	0.999999999648639
2231	0.928517850031027	0.902045906147514	0.293469336669055	0.999999999599647
2236	0.926765909010318	0.900851821246531	0.291550294643429	0.999999999577713
2241	0.924866958682518	0.898809584357642	0.289809262151145	0.999999999544809
2246	0.923641242750375	0.896016346723028	0.288865004205479	0.999999999523197
2251	0.921266141139523	0.894166828179360	0.287027102631816	0.999999999471640
2256	0.919269065541177	0.892678803758295	0.284335701309990	0.999999999431068
2261	0.917713841511842	0.889628728691279	0.282697141905664	0.999999999404327
2266	0.914533724741571	0.888101811909843	0.280708293643400	0.999999999321016
2271	0.911883854056554	0.884767123661594	0.277659849855833	0.999999999207038
2276	0.911432929186434	0.882520187029716	0.275328353041690	0.999999999100084
2281	0.909314985108042	0.880390317504765	0.274298108441719	0.999999999058388
2286	0.907232600772864	0.878691086371308	0.272548829715088	0.999999999005657
2291	0.906180963272757	0.877847188799759	0.271280325995573	0.999999998911847
2296	0.905363918858891	0.876889444856713	0.267176244048092	0.999999998691558
2301	0.902314895603355	0.875884882524623	0.264232173226762	0.999999998549459
2306	0.900580489473306	0.874665708739610	0.262868122913433	0.999999998338927
2311	0.899028128553919	0.873151393249682	0.262207885834868	0.999999998132605
2316	0.897068427227840	0.870505048843483	0.259539718423058	0.999999997882093
2321	0.896122274693743	0.868373203080946	0.255553778063073	0.999999997598070
2326	0.894605034389339	0.867503394292592	0.253882940069190	0.999999997327922
2331	0.892840919085619	0.866781415709480	0.251893422946605	0.999999996666580
2336	0.891168323785370	0.865673389808752	0.249857072917851	0.999999994548231
2341	0.888851400792042	0.864177943160114	0.248359718221627	0.999999993263213
2346	0.887708389253427	0.860308082506401	0.246956929662082	0.999999991312228
2351	0.885987182549293	0.859343014332180	0.245890790138468	0.999999982405868
2356	0.883960770077378	0.858127282653130	0.243673149411259	0.999999944774646
2361	0.882765887153907	0.856523954806439	0.241100430161170	0.999264965901053
2366	0.880345062750799	0.855215212874362	0.238977364929257	0.998463899575204
2371	0.878690362675110	0.853691102367737	0.235823288236816	0.997824125227861
2376	0.876815392106911	0.852114023709518	0.234358849953022	0.995715256634204
2381	0.874847002163919	0.849145988848504	0.234243263429135	0.994279268495900
2386	0.874260147059612	0.846559317685621	0.230575848059037	0.993562891650828
2391	0.872297530686579	0.842691075716278	0.229840613627671	0.992437919512000
2396	0.871136722003541	0.838737593409603	0.228946301622584	0.991195250367929
2401	0.867067899812520	0.837729002483859	0.227508920660905	0.990989908622104
2406	0.865277334250472	0.836024032423741	0.225162486809482	0.989709995581109
2411	0.861315878367242	0.834588178982538	0.221478648451273	0.988759586326911
2416	0.859275649230584	0.831709791702445	0.220082144246912	0.988305910235856
2421	0.857140003200907	0.830508032131358	0.219060229233151	0.987857609252130
2426	0.855446386088019	0.829473396068002	0.218130769437470	0.987534271107518
2431	0.853276724019807	0.828371915858949	0.217218741380590	0.986817131795217
2436	0.851548393874999	0.825875977148729	0.215604164807058	0.986650097837064
2441	0.850946098262272	0.824935821634389	0.214095394124728	0.986459982025839
2446	0.849568230986132	0.824241992865807	0.213047763072054	0.986346736780604
2451	0.847700312513583	0.822225122187236	0.210381753839205	0.986206711877738
2456	0.845230121979464	0.820229083134709	0.208454827275405	0.986107163802958
2461	0.843303952303191	0.818883750536148	0.207142738160988	0.986015245392046
2466	0.839854986891230	0.817711031496854	0.205565602643055	0.985880518466224
2471	0.838612910427072	0.813056853820580	0.201250014407280	0.985651566970828
2476	0.836229251820684	0.811283977915827	0.199901219611002	0.985416666666575
2481	0.835861109076328	0.809673447721328	0.198614281226758	0.985182692024273
2486	0.834216805130066	0.807634026407407	0.197130429554665	0.984778468287930
2491	0.832680717753205	0.805820520508731	0.195764682414418	0.984397168113070
2496	0.830787786619198	0.803279939397736	0.193968345524139	0.984210814672875
2501	0.827537927960785	0.800848632201967	0.190922665250427	0.983216176648922
2506	0.826665488059565	0.799534727544048	0.187058645123847	0.982860404141431
2511	0.823768580588101	0.796725990990514	0.184309823450434	0.982486150815322
2516	0.822952782364547	0.795063718974406	0.182236181878558	0.982368963569478
2521	0.822197627456208	0.794210284463130	0.179412250298755	0.982140794284585
2526	0.820138387762730	0.791888725412390	0.176577369776515	0.980737015813706
2531	0.818760903177642	0.790479383760595	0.175742059568914	0.980341210043333
2536	0.815975975326370	0.785684584986110	0.173541256311899	0.979629253217169
2541	0.814618464863535	0.784460865197730	0.172738457513055	0.979036367290796
2546	0.813008630767686	0.783062794186469	0.170829857689597	0.978696485523763
2551	0.810970229533803	0.781593585041701	0.169037938922248	0.978094874867581
2556	0.808941152916212	0.778284260715245	0.166325434678905	0.977760287509529
2561	0.806678464880898	0.776961497401119	0.164124459533997	0.977346965927945
2566	0.801255279550549	0.775600836304056	0.161108599420464	0.977027498187353
2571	0.799402985074672	0.772966674513351	0.159102847061324	0.976659610684443
2576	0.797631190035289	0.770418115165257	0.156732191705848	0.976377561342422
2581	0.796288267604034	0.768408537102028	0.155177225086607	0.976222268230051
2586	0.794638426741412	0.766701570806517	0.153182450355283	0.976088328278900
2591	0.793182915129380	0.765940020827766	0.150932427511900	0.975965044343814
2596	0.791693595510653	0.763890261838715	0.148226347820540	0.975853926061438
2601	0.789253731356759	0.761821560905999	0.147237125213447	0.975694444444444
2606	0.787840013441210	0.759865336616405	0.145864496352862	0.975555759041426
2611	0.786839753799012	0.758525618004840	0.143839555692712	0.975493933913991
2616	0.785812435438110	0.755002956354932	0.142300051170913	0.975378020765620
2621	0.784402705206243	0.753221120299383	0.140923534186451	0.975182405339791
2626	0.783764262674832	0.751088555501197	0.139816374069132	0.975128039226054
2631	0.783088450130602	0.749128241994530	0.136304881200599	0.975065371447472
2636	0.781724180982819	0.746901853064699	0.134437609005127	0.974908142805088
2641	0.779860810812214	0.744495583941551	0.132256702122002	0.974858178160339
2646	0.778333020256634	0.742622571092591	0.131369876184676	0.974810753342725
2651	0.777520062055067	0.740527364351061	0.129043440911811	0.974758491783209
2656	0.775273836421252	0.738604043378550	0.126815774446996	0.974698733219093
2661	0.772953677352982	0.737827682430901	0.124941448314540	0.974653975599911
2666	0.769913259603077	0.735778744595526	0.122606510494062	0.974622015031229
2671	0.768590508084440	0.733300880828061	0.121508013995458	0.974580412793457
2676	0.766462302387158	0.731284102279268	0.119718792568052	0.974539966979839
2681	0.765091078434977	0.729235459501521	0.117867369808744	0.974468433345861
2686	0.763992817445623	0.728153425653048	0.116312333582368	0.974435454587658
2691	0.759167397288206	0.727040412109837	0.114559591860462	0.974377328216117
2696	0.757055306862631	0.724729541009836	0.112609315992819	0.974262912896393
2701	0.754754574497425	0.724155866200031	0.110580841495567	0.974230918673835
2706	0.753782089472880	0.722524760182262	0.109288150329318	0.974155351387569
2711	0.751594967305667	0.721084601060176	0.107930191904054	0.974107326208543
2716	0.749256936785174	0.719845135573976	0.106796598586608	0.974066180092733
2721	0.747879743410290	0.719263421611357	0.105367875840910	0.974038930403379
2726	0.746486129645861	0.717392861909601	0.103653390894613	0.973996756551783
2731	0.743732312504415	0.715373400859993	0.102802527559770	0.973952064837733
2736	0.741930588950219	0.713516944823220	0.100163498715653	0.973868372247975
2741	0.740499645449276	0.711661699670989	0.0990541620978362	0.973825544457693
2746	0.738442406680781	0.709598925421580	0.0975121705617687	0.973735648004715
2751	0.736474930081861	0.706926494523589	0.0953518343862517	0.973690211509982
2756	0.734665775277461	0.705821789728726	0.0922705310171580	0.973564218546082
2761	0.732585286147072	0.702717152654213	0.0896014912416944	0.973487689375585
2766	0.729903907713492	0.701078687309324	0.0880000697472832	0.973374122098674
2771	0.729377844081973	0.699741300139258	0.0857609725612555	0.973297035915829
2776	0.727376836281812	0.696947202904616	0.0846699222455295	0.973255433788347
2781	0.724671551943434	0.695584878172920	0.0829077034268799	0.973202108616795
2786	0.724001396598236	0.693938755235328	0.0816882086334495	0.973106371489394
2791	0.722392870690413	0.692102859461624	0.0801655593837092	0.972967258081605
2796	0.720296055078242	0.690537179917748	0.0789369264391117	0.972905160070538
2801	0.718569813791973	0.689246483427294	0.0757814856410844	0.972222222218147
2806	0.715736785367167	0.685502503248944	0.0727234268751819	0.970616824357040
2811	0.714228423401989	0.683860861419291	0.0699696447737211	0.968803470520330
2816	0.711641776443109	0.681637177913542	0.0675676173165960	0.965686476386778
2821	0.709279236011277	0.680143217368703	0.0654323383509378	0.964081324414119
2826	0.707266707274770	0.677796359075298	0.0638401222002075	0.963325618118036
2831	0.705630421866096	0.675613178692021	0.0601586712026557	0.961707754932333
2836	0.703929917757343	0.673686028224763	0.0576540846692055	0.960725899400339
2841	0.702742915739407	0.671284148001598	0.0568480682310798	0.959309519584964
2846	0.701521270061967	0.670148935483230	0.0554968457574121	0.956809375862950
2851	0.699903655602031	0.666805499024632	0.0530357724634716	0.955137634999955
2856	0.698235196124016	0.665730204069206	0.0521560582422888	0.953463712444591
2861	0.696119403176043	0.662899928371107	0.0512757861396936	0.949154065100623
2866	0.693244330911915	0.659505555401240	0.0494895897678974	0.948215514668953
2871	0.690804208275781	0.657061606714016	0.0449931441503565	0.946750415425822
2876	0.690149253731760	0.656039849828399	0.0439437237607840	0.944421267591786
2881	0.688735503412413	0.653815518868002	0.0420297694621732	0.943042078811205
2886	0.687579350063647	0.652088880764114	0.0400048323360679	0.942087024884411
2891	0.685068983620606	0.650825996381474	0.0389845123763654	0.940833011863372
2896	0.680960489396293	0.648285973135885	0.0362981122707877	0.938473599628803
2901	0.679338489622143	0.645290071211829	0.0351499933366389	0.937566399586859
2906	0.678150405914563	0.643747500680480	0.0333271568702390	0.936321892586309
2911	0.675823271580276	0.642603068457496	0.0325993712444668	0.935417892084243
2916	0.673543616435845	0.640000000000179	0.0271544991852796	0.932532145832581
2921	0.671430267100137	0.639006086902874	0.0259020174508568	0.931494716110359
2926	0.668502367700037	0.637230540601617	0.0224276616551000	0.929525595145763
2931	0.667670153440858	0.635377352712459	0.0203743261274325	0.927646357716136
2936	0.665420522676290	0.634564277391557	0.0175384954911455	0.923622338693452
2941	0.664067225828756	0.632164666642289	0.0166021079292017	0.919929214867079
2946	0.662467909085753	0.630673346426511	0.0161239707344932	0.919296086313801
2951	0.661113911537484	0.629358990644195	0.0142812979591983	0.917924503047895
2956	0.659033043382471	0.626239917172194	0.0137138342058290	0.917307418448586
2961	0.657808112209102	0.625076075214167	0.0126167968657000	0.915298279126830
2966	0.656820202829774	0.623391468172090	0.0102432815340320	0.913686020485758
2971	0.652376448480675	0.621759699638913	0.00740277240502297	0.912325892186494
2976	0.651709448327233	0.619331971545272	0.00578121572133650	0.910761808698426
2981	0.650416734792103	0.618391753728353	0.00361810868251287	0.909193689849910
2986	0.648881881017828	0.615407196050345	-0.000686785612037773	0.907241480886260
2991	0.646368072138065	0.613892806692195	-0.00292744284457189	0.906171463535977
2996	0.645508464303605	0.613161355744649	-0.00518933279637220	0.903973219897860
3001	0.643989091486734	0.612289987858724	-0.00664155550100166	0.902948078527738
3006	0.642574425859485	0.610501221022175	-0.00912089529837586	0.902622399104839
3011	0.642027116658715	0.608741693946701	-0.0105592251965450	0.901945138572094
3016	0.640000000000130	0.606272207413016	-0.0117561537407357	0.900990165433495
3021	0.638622107141831	0.605578478460903	-0.0148038291051704	0.898782683387092
3026	0.637081262957702	0.603569818452255	-0.0180468303671881	0.896371083015674
3031	0.635856301880320	0.601894506437433	-0.0201305642790942	0.893493748717257
3036	0.634824913062726	0.599908690691106	-0.0215545923413064	0.891476862265660
3041	0.631107189853497	0.597411913346184	-0.0235916612336717	0.890368488065928
3046	0.630232644853382	0.594219447192822	-0.0248788939613656	0.888570587148915
3051	0.629445979329767	0.593518967987039	-0.0259933421836192	0.886432967900239
3056	0.627595952210997	0.590096230439516	-0.0296233646058330	0.885451543350304
3061	0.626390460928259	0.587242975755695	-0.0313127222451854	0.883860079723552
3066	0.624502344587492	0.584840342678175	-0.0324700331756880	0.882664880639574
3071	0.622357242931549	0.583283811539605	-0.0340216114116649	0.881720958615796
3076	0.620623507119297	0.579097330722771	-0.0377199641911331	0.879717832098120
3081	0.619854896217926	0.578343027590370	-0.0394429663519937	0.877652170986871
3086	0.616300790387654	0.576719082446714	-0.0410396832237275	0.876127535591032
3091	0.613329643750282	0.575932624540542	-0.0433610078069734	0.874743001746388
3096	0.611385342895735	0.574535487679174	-0.0457182241346398	0.873584853586946
3101	0.608933453621325	0.573411809510926	-0.0478164033289394	0.872437106260772
3106	0.607633469823848	0.571704611312136	-0.0510874987956682	0.870587577875536
3111	0.605926918638061	0.569279317945411	-0.0546643172099227	0.869655921833298
3116	0.604200071780784	0.567405499324339	-0.0562345989250338	0.866886058353721
3121	0.602136288231450	0.565324715447877	-0.0585177527588304	0.865972222038841
3126	0.600531688261343	0.561908369751817	-0.0605070370756918	0.864296319934214
3131	0.597611940298643	0.561167485539713	-0.0617269833636556	0.862662982436772
3136	0.595866338509050	0.560102867776335	-0.0649362433397885	0.861718041023386
3141	0.594199290365147	0.556073528471346	-0.0662670446409867	0.859258543573414
3146	0.592834938139365	0.554894722700217	-0.0674553756121803	0.858188053971994
3151	0.590199579064379	0.554215347927239	-0.0704080097933328	0.857515368130700
3156	0.589102667141616	0.553211047332611	-0.0730054563850480	0.855933251398605
3161	0.586907130423469	0.550847687816553	-0.0742043656667586	0.855222077154103
3166	0.583857413441141	0.548750908202028	-0.0750200176731883	0.854012770606974
3171	0.581935547453854	0.546783636861013	-0.0763790414415160	0.852287119087769
3176	0.578932680145569	0.545286777936473	-0.0781830290226148	0.850892150402125
3181	0.577625424732007	0.544181356120133	-0.0796839554148975	0.849612972013618
3186	0.575616994655129	0.541634137320231	-0.0809796064654335	0.846935343182288
3191	0.572537313437801	0.539608667730111	-0.0831125101374990	0.846337798330705
3196	0.570629534338842	0.538003669243928	-0.0870444505302891	0.844115728169815
3201	0.568358208959205	0.536685526362042	-0.0882033790972893	0.841339363119641
3206	0.567116396064902	0.534806896788926	-0.0897103227801656	0.840013164013994
3211	0.564606099368748	0.532542258297690	-0.0908356953961274	0.838461654294508
3216	0.562686327418611	0.530760800020406	-0.0914213634476009	0.836710110308098
3221	0.560769295119574	0.529029573455955	-0.0932416347935743	0.834547053774938
3226	0.558242494300610	0.527408664372265	-0.0965640682721022	0.833272991843535
3231	0.554611326163149	0.524035440005984	-0.0977236190873956	0.830765148477445
3236	0.551469570135688	0.522818515586857	-0.0997175269385595	0.829965504238866
3241	0.548003815452541	0.518612601410338	-0.101085738668497	0.829042046708804
3246	0.546033030593306	0.515508941915251	-0.101589098592824	0.827721232732125
3251	0.543346467248182	0.512103548363271	-0.104158795623540	0.826315585232375
3256	0.539859036483514	0.509143102670680	-0.106724431023657	0.825095340977017
3261	0.537765534325033	0.502876961324971	-0.109012749918560	0.822949732454860
3266	0.536199896166852	0.501152480380523	-0.110819443279317	0.822327783946932
3271	0.534805735054338	0.497339574337505	-0.111617596997309	0.819441576112520
3276	0.532499162769026	0.495918209592457	-0.115295900008429	0.818389589709513
3281	0.531146382960362	0.494872062968783	-0.116728049012596	0.816666666666653
3286	0.529184356158208	0.493807132520617	-0.118456520374948	0.815210776430877
3291	0.526776579564727	0.490670670987283	-0.119920353081984	0.813838089991000
3296	0.523501723554916	0.487975815332527	-0.123097899443594	0.811196111173698
3301	0.521129422809893	0.485470187087251	-0.124408029852071	0.810262557356271
3306	0.519078255652389	0.482537576609052	-0.125208111594633	0.807830411326768
3311	0.517854411209533	0.479816257988375	-0.125801040755473	0.806014035314227
3316	0.515027424235232	0.478442911162660	-0.127641672066368	0.804537237707010
3321	0.512649468786574	0.477183632738021	-0.130034955850027	0.803553560794525
3326	0.509838364541756	0.476216198349858	-0.131674284464747	0.802180377277679
3331	0.505151538594066	0.475444711955607	-0.133716838509111	0.799624496915316
3336	0.502684373366537	0.473752227181880	-0.134951878808220	0.798169484130589
3341	0.501160974246313	0.472482138560355	-0.136492710116853	0.795245227200724
3346	0.498692468061891	0.470201409324447	-0.138337521047396	0.793769726475641
3351	0.496753453547465	0.466890171438915	-0.140126633822595	0.792459963870928
3356	0.495233195461695	0.464086546432752	-0.141283816466562	0.790448782477771
3361	0.493396981141632	0.460333268982871	-0.143229841212993	0.789880050969459
3366	0.491259139647471	0.458642208469864	-0.144642594827291	0.786162998289492
3371	0.489657683218631	0.456501349365422	-0.146857042987476	0.784334435051168
3376	0.486684484616172	0.452311096548702	-0.148705522000175	0.783041760746067
3381	0.484840334775474	0.449109102937593	-0.149973828167895	0.781634025155276
3386	0.482936876142856	0.445869944909889	-0.151731660239960	0.779484519317556
3391	0.480118282583265	0.444833853799827	-0.152693625656735	0.778489555318097
3396	0.477555570863739	0.443199073641642	-0.153590942207603	0.775252296319780
3401	0.475694176191510	0.441478369594785	-0.155639918980784	0.772793707824453
3406	0.473566900447308	0.440078378681276	-0.156945443322929	0.772242642051801
3411	0.472395150150874	0.437807266875449	-0.158478503548972	0.770639882493249
3416	0.469601912970939	0.434273032711201	-0.159653065874250	0.767867680114738
3421	0.468004136160520	0.430737004476859	-0.161594048410368	0.767392820908368
3426	0.463864557661954	0.430128532234678	-0.162450295330234	0.765957649596233
3431	0.461197677781415	0.428564549499907	-0.163334449442090	0.764583333332842
3436	0.458818447205913	0.427015463661055	-0.164932259616038	0.763403980456995
3441	0.456856731845656	0.424877349460221	-0.166796461012488	0.761715982094370
3446	0.454980274595206	0.423187902529087	-0.167798921107845	0.759143099096188
3451	0.452490814603756	0.421693068806693	-0.169225205580963	0.758061468670168
3456	0.450899787766576	0.419647440565335	-0.172041412206246	0.755309755944051
3461	0.448910779240432	0.418172557553717	-0.174197350118382	0.754392607824956
3466	0.446821544016751	0.415672135476345	-0.175688605036223	0.753416747413588
3471	0.445781830961890	0.414868611050275	-0.176425990468805	0.751886886894957
3476	0.444860447879343	0.412622964830969	-0.177848674772796	0.750615160706249
3481	0.441712671864957	0.410683978107722	-0.179307416422713	0.749410162857133
3486	0.438300604023834	0.408955223880601	-0.180906163490896	0.748121263307464
3491	0.436106197698609	0.407383985461773	-0.182139054127047	0.747062997770721
3496	0.432098243852990	0.405628327816777	-0.183417129225803	0.744876778202201
3501	0.429879158736034	0.403791781647184	-0.185458621630715	0.742820167367066
3506	0.427536440839129	0.402836768966832	-0.186564382757011	0.741851005031087
3511	0.425492540369317	0.401659045628810	-0.188511751202625	0.740530651963217
3516	0.423283582089398	0.399405619715711	-0.189367272723075	0.739419236148922
3521	0.420214302776245	0.397825662427999	-0.190813446910013	0.737621894298083
3526	0.418406662795621	0.396981726281352	-0.191323347132600	0.734491198506990
3531	0.416744317013558	0.394878878110459	-0.193211104320110	0.732786105208794
3536	0.414700334176044	0.392465108817537	-0.194873552146212	0.731641135806482
3541	0.413322580297340	0.389548891466533	-0.196527936922083	0.730052687418417
3546	0.411823504515619	0.388093829247756	-0.197304785568020	0.729166666651594
3551	0.410652850543773	0.386900032959842	-0.198569383327625	0.727800021855883
3556	0.408955223880618	0.386324222445661	-0.202583987670152	0.725024964091146
3561	0.406565279936542	0.384281727812493	-0.205208513805424	0.724184222428573
3566	0.403092536812816	0.383146034564720	-0.207449358766411	0.722424873629256
3571	0.401503196569439	0.380835889705097	-0.208655063811802	0.721231547626274
3576	0.400000000010492	0.379481151153620	-0.210369401101980	0.720026819277600
3581	0.397543179768380	0.377418691383086	-0.211000120614847	0.717827782921883
3586	0.393144456815486	0.375182463475724	-0.211776620732286	0.716932644562608
3591	0.390356107969186	0.374140714545105	-0.213317669134960	0.715016933698301
3596	0.388011502090626	0.371737602233575	-0.214482970142592	0.714130913823684
3601	0.384939714528925	0.368554693386221	-0.215999112235129	0.711400804827986
3606	0.383896466590717	0.367654200609199	-0.217342809517524	0.709027777055307
3611	0.381031608402659	0.367048027768330	-0.218763929155745	0.708132799346979
3616	0.379233161765585	0.365022938068545	-0.220423197736737	0.706897327336780
3621	0.377877259471360	0.363471668216214	-0.221840404259449	0.704737829259702
3626	0.376360913679794	0.361884194206441	-0.223967021068125	0.702584765793215
3631	0.373561511728434	0.360903176990377	-0.227895234932673	0.701184270572761
3636	0.370751690167327	0.359392026541516	-0.229283496423923	0.699307412458454
3641	0.369239576271749	0.357962359484808	-0.230394648215332	0.698254418126258
3646	0.367310652568576	0.355684826978043	-0.232275385876228	0.696568198762012
3651	0.365580875777017	0.354339053968521	-0.233378094677783	0.695780590797398
3656	0.361785091282139	0.351728651309046	-0.233916792182806	0.693525113138308
3661	0.359819469283942	0.350736052869055	-0.237082400854526	0.692069655310635
3666	0.358000503873955	0.349477612498053	-0.237853653807507	0.691219000497672
3671	0.356951688917390	0.347706451888089	-0.239221891313251	0.689661115069929
3676	0.355223880597174	0.345549099323031	-0.241616933270985	0.687630264165608
3681	0.352450711033757	0.342966192001803	-0.243413881146033	0.686177202217784
3686	0.350548847218687	0.339603843873943	-0.244539362508236	0.685124902950382
3691	0.347727786877865	0.338565631543571	-0.246654574778662	0.684514197075553
3696	0.346428618057708	0.337767189224156	-0.248193068636420	0.682585963263702
3701	0.344988105176738	0.336884923844217	-0.249916394976785	0.681121325877741
3706	0.344091502364991	0.334118772689068	-0.253272251961853	0.679236604636765
3711	0.342263687033951	0.333548982796655	-0.254148313032193	0.678338406998989
3716	0.338631350261983	0.331768225585922	-0.255212826402287	0.676819535564335
3721	0.332603037154685	0.330295845647748	-0.257406151842785	0.674178501786702
3726	0.331335143380364	0.329259476208517	-0.258839065637781	0.671759025270223
3731	0.329683957973450	0.326261937095915	-0.260532808923954	0.670573082063587
3736	0.328443172118056	0.324828998293949	-0.261865428896206	0.668030121822824
3741	0.326397466935694	0.323377629649919	-0.263473533849880	0.665729321111779
3746	0.323690006494847	0.322231603461552	-0.265670320226186	0.665049152317195
3751	0.322314706884191	0.321049741339930	-0.266470801317097	0.662994700445243
3756	0.320068173674518	0.319706012305185	-0.268445203277479	0.661409149780955
3761	0.317696654348165	0.318460171918003	-0.270536301808113	0.660890296646507
3766	0.315552054357928	0.316391847040205	-0.270900415238892	0.659589075832219
3771	0.313105676933357	0.315140333873349	-0.272649511677654	0.656709239572834
3776	0.312832792296187	0.311958787603836	-0.273656065124062	0.653924942002782
3781	0.309051699004237	0.310768911497890	-0.274349181185525	0.651004324130081
3786	0.307938006184868	0.309451195270446	-0.276103985362418	0.649422102054532
3791	0.306492410320809	0.306125599689062	-0.277018808103167	0.648280150238165
3796	0.305835916510549	0.304697769483167	-0.280297866180517	0.646845704080505
3801	0.303539774770738	0.303372078992120	-0.281568665121854	0.645520635388708
3806	0.303182334592770	0.300426475260116	-0.283052579676929	0.643240956008766
3811	0.300823982476896	0.298978240250866	-0.284497384425670	0.641698417302899
3816	0.295313664220828	0.296940461518465	-0.285518507805728	0.640563366399947
3821	0.292672635379633	0.294492327639413	-0.287852081591870	0.638528398149726
3826	0.291168003007109	0.292568580677255	-0.289342062953934	0.637218610548665
3831	0.288337410049397	0.290883405937018	-0.291943921977246	0.635606242098342
3836	0.285126595183874	0.288811735788335	-0.293293224672898	0.634339711508063
3841	0.283371989687748	0.286916268253744	-0.294008155123468	0.633777166082313
3846	0.281932956158709	0.286514197051142	-0.296779344610316	0.631126569393332
3851	0.280640708940186	0.285799515448652	-0.300303344750389	0.628516993946529
3856	0.279312473912363	0.283670500519834	-0.301577201538707	0.627210490342406
3861	0.277918579087906	0.281087907076783	-0.303389686738111	0.625566932815383
3866	0.275985041140071	0.279016426895566	-0.304071773179080	0.623779857920838
3871	0.274101205774671	0.278223688126082	-0.304878863758457	0.621152232261896
3876	0.272015903985309	0.276713197567624	-0.305761965370537	0.618996977492143
3881	0.270778774729897	0.274330697803146	-0.307099233451981	0.617278462732947
3886	0.267664647323720	0.272985026400297	-0.307632513565573	0.615728847681370
3891	0.266067575179065	0.272351932550019	-0.308983741333290	0.613307482913290
3896	0.263719726758746	0.270423150802670	-0.310430943399023	0.611539217417295
3901	0.261821872175286	0.268095186285205	-0.311233076003266	0.610897559580810
3906	0.260236883644574	0.266667266141516	-0.312958287997681	0.608814909616978
3911	0.258505654096630	0.264572358882669	-0.314353479930915	0.607565926900472
3916	0.256787479536617	0.261459639624328	-0.315972806074447	0.605898212157432
3921	0.254456929910061	0.260395467092264	-0.317139802808451	0.604006242611380
3926	0.253169359195773	0.257523106723417	-0.318233951819289	0.601002277298693
3931	0.251559084321799	0.256366718000933	-0.319288441948976	0.597992458365997
3936	0.248237010698046	0.255555718293160	-0.320952498661991	0.596324108199421
3941	0.245951538191778	0.253370424687184	-0.322360778969414	0.595436101347645
3946	0.241965956830785	0.252129895924120	-0.323937864276377	0.594045731242779
3951	0.240055297218575	0.250109924533428	-0.324545540646387	0.592885521769618
3956	0.238457728091261	0.247950743364077	-0.326244742532179	0.591775552168848
3961	0.235358164929789	0.244920811571018	-0.326407015911167	0.591116529768178
3966	0.233010322440580	0.242583617983318	-0.327283964376288	0.589724563964432
3971	0.231240588693286	0.240435397881703	-0.328411562086525	0.588005318245358
3976	0.228255808406789	0.239174805989357	-0.329345829957873	0.586805555411807
3981	0.226699260077331	0.237419719323984	-0.331194682059504	0.585812759539314
3986	0.225569339705906	0.236859090646930	-0.332199593190225	0.582272412141090
3991	0.222674114575177	0.236099686196569	-0.333040764891108	0.579630231068206
3996	0.219061036598770	0.232777732011895	-0.335135651202694	0.577655994078944
4001	0.216321256029592	0.232238805970080	-0.337918501328568	0.576104119820576
4006	0.212940395543447	0.230589696250776	-0.341160582968910	0.574556427692982
4011	0.210438758781520	0.229630776539648	-0.343595513950925	0.573224311995478
4016	0.209628756916079	0.226907247775164	-0.345313100691521	0.572173506083602
4021	0.208358659158188	0.225230520190652	-0.346013832974929	0.570722536541056
4026	0.207220835351194	0.222902197133805	-0.347509333971262	0.567266442371631
4031	0.206240754593285	0.221219610185385	-0.348720055245904	0.566195218972306
4036	0.203147924290581	0.218776089212507	-0.350276382798968	0.565378838453886
4041	0.200812061749096	0.217175857104181	-0.352434986976761	0.563749297476350
4046	0.197091378247667	0.215275313786065	-0.353624123519968	0.561965129849630
4051	0.194347791455765	0.213783884834725	-0.354468652134015	0.556928788184418
4056	0.192214891339001	0.211342217258381	-0.354716694279552	0.555953594107451
4061	0.189338499067994	0.209762193819755	-0.355923761734457	0.554861111111098
4066	0.186262497657636	0.207428777379614	-0.356771689934538	0.552588890252039
4071	0.185074626865806	0.204668697689845	-0.360135146494529	0.550641140055080
4076	0.180940791919235	0.203929143912896	-0.361269025053284	0.550081437041671
4081	0.179922764514600	0.201430524039236	-0.362218697125235	0.548819901661513
4086	0.178710691676080	0.199154588124618	-0.363044461245044	0.547700897568151
4091	0.175917085992488	0.197713546620144	-0.363780403921098	0.545287486695831
4096	0.175089382080638	0.196466245119981	-0.364833409908988	0.543340444119083
4101	0.171970075025060	0.194870771606707	-0.366979019210712	0.541964151467013
4106	0.168450316463512	0.192208858334161	-0.369337931590274	0.539300795533065
4111	0.167200986955495	0.191367976626641	-0.370997553980685	0.538714692563860
4116	0.165734659032626	0.189419220536728	-0.373690378491058	0.536805555555334
4121	0.163681247659642	0.187548125294241	-0.375177345463902	0.535196540391647
4126	0.162231365537761	0.186948664184331	-0.377973016657805	0.534056880901339
4131	0.159065913785996	0.184309580500434	-0.379929740273537	0.531557955986018
4136	0.157084059768309	0.181373261056590	-0.380281454516081	0.529297986566610
4141	0.154453514838548	0.178503905985401	-0.381200406103832	0.527655277594384
4146	0.152920281616760	0.177721772953922	-0.382813597648537	0.525905059877621
4151	0.150774997230703	0.175426468565717	-0.383941873337998	0.525187519394306
4156	0.148486089114283	0.173105530982429	-0.385317703471181	0.524647172891350
4161	0.146545147101396	0.170016700895644	-0.386891033063309	0.522910375965333
4166	0.144474736004330	0.167346170228951	-0.388127720631093	0.521334895126211
4171	0.142994864503114	0.164468288343592	-0.389821210714262	0.519141176959019
4176	0.141654901175034	0.162999292103762	-0.392237859197531	0.517348997848850
4181	0.139150274184876	0.162145492343830	-0.393720998106335	0.516027532423021
4186	0.134435121366881	0.161036569197956	-0.394411792746186	0.514613277361431
4191	0.133324016403320	0.157873704899616	-0.395355630167582	0.512702334489778
4196	0.129396315018999	0.154955617979293	-0.397507373816181	0.510458312309316
4201	0.128086644682361	0.153459186825061	-0.398952703364050	0.507831061523832
4206	0.124728381479172	0.151663676194615	-0.401365096882308	0.505039719807648
4211	0.122785639247142	0.149743475299551	-0.402837135810488	0.501858262494456
4216	0.120557767590715	0.148216620120932	-0.404780507106016	0.498377389677830
4221	0.118924735395292	0.146774816544437	-0.405863217815673	0.496556230496364
4226	0.114818937933700	0.145807185203192	-0.407847213354676	0.495677603158151
4231	0.113131059396290	0.144805086321302	-0.408657273150272	0.494733238167468
4236	0.109535365278296	0.142601786553490	-0.411289575131672	0.493918810112413
4241	0.105438745344619	0.140531475941715	-0.412820861695805	0.492717202092816
4246	0.103027921357136	0.138810019069497	-0.415018972187650	0.489303956968686
4251	0.101622771385413	0.137913037841443	-0.415910357863700	0.486981984072564
4256	0.0979458891399584	0.136103382197003	-0.416527370732512	0.483852019993963
4261	0.0955338881389234	0.134992414951257	-0.417503424868235	0.478678213093247
4266	0.0941100499025259	0.132744523769293	-0.418502930284752	0.476513206337562
4271	0.0923087502714043	0.129743964666853	-0.419710395085027	0.473552149604981
4276	0.0912705237906282	0.127529136689268	-0.420883361051902	0.471960154381240
4281	0.0877438286592363	0.126849339823305	-0.423268033083378	0.471362299667566
4286	0.0845925009920607	0.125553561339171	-0.424828862068059	0.467988340394092
4291	0.0821730309116226	0.124001870503342	-0.426097658810203	0.466012974129701
4296	0.0799822134727847	0.122501085767907	-0.427552441468412	0.464273276791714
4301	0.0780528278384416	0.120625136110802	-0.429001584333094	0.462445693856026
4306	0.0746770731652242	0.118642412418268	-0.429534254924160	0.461633196577044
4311	0.0692537313433780	0.117090523588887	-0.430258938039693	0.460847786558180
4316	0.0670361362740438	0.115559283070505	-0.431961473093346	0.457662255271664
4321	0.0645765526009297	0.113831611283134	-0.433718038593750	0.455488503824959
4326	0.0610094708598004	0.112628403184411	-0.434930372377868	0.452201766844513
4331	0.0566094700423513	0.110673432412738	-0.436334121793204	0.450867643415913
4336	0.0526939222320293	0.108004552511236	-0.437102131620517	0.449693261870936
4341	0.0498258384801563	0.106754374249942	-0.439308586807466	0.446980069340151
4346	0.0471827257962470	0.104852973469782	-0.441509653816485	0.445632950206634
4351	0.0432016117310700	0.103368470761514	-0.443366608181453	0.443054798262408
4356	0.0416518144557400	0.101155223529591	-0.444882436230445	0.438982527887165
4361	0.0397645237268057	0.100149766382810	-0.445782733274476	0.436219746108654
4366	0.0368253858305345	0.0987210346930407	-0.446849121620106	0.432611074639360
4371	0.0327582614301592	0.0969728387820084	-0.447377778537605	0.431374845698788
4376	0.0300480339022621	0.0958227123044171	-0.448256392829264	0.429289207788325
4381	0.0260697785360529	0.0948165114334353	-0.450471532224413	0.426489708783852
4386	0.0244387699887097	0.0937246917024019	-0.452862574358055	0.425175504758715
4391	0.0231609069454966	0.0920514371079119	-0.454673698125314	0.420407512836120
4396	0.0214281864321998	0.0907608406521687	-0.457053727451887	0.418071839895161
4401	0.0188286051803415	0.0902151400862238	-0.459019565008734	0.417036153467144
4406	0.0165885393942162	0.0877012618481147	-0.460193720931052	0.415687592636502
4411	0.0143621913368853	0.0863756904075814	-0.463716407955178	0.414710903081984
4416	0.0119402985076279	0.0855786985428520	-0.465384967394912	0.413736666225842
4421	0.00826727727943072	0.0832386328054048	-0.466996718278734	0.410947861623399
4426	0.00636014412158425	0.0820577336139460	-0.468813558597928	0.408457748062179
4431	0.00238805987800997	0.0794250483642128	-0.470844925340306	0.406178218822975
4436	0.00141031218217124	0.0772904561979354	-0.471869741836174	0.405434316110339
4441	-0.00155484903989516	0.0753360089063728	-0.472660518397048	0.403377065530307
4446	-0.00388852082151065	0.0742373228839415	-0.474271726166721	0.402621195447559
4451	-0.00603808436741497	0.0736897666514069	-0.475097790180390	0.398649296483332
4456	-0.00776504196699525	0.0729838446333185	-0.476388460359269	0.397289699355440
4461	-0.0125373134319792	0.0717201069987446	-0.477791906038750	0.395407975034071
4466	-0.0149010061468100	0.0680518743054539	-0.478524697141826	0.393900479799501
4471	-0.0186502780297598	0.0663332577836504	-0.481445955401255	0.391213014785169
4476	-0.0202112964851607	0.0633283009004313	-0.483229561872468	0.389553442036604
4481	-0.0255949340432190	0.0607723563724013	-0.485136774008900	0.387780276175499
4486	-0.0264415075933057	0.0580176911232218	-0.486625396116782	0.384924054421662
4491	-0.0288230911911983	0.0545757999159793	-0.487829685746140	0.384167818071055
4496	-0.0324111032025809	0.0534010899811610	-0.489943382975218	0.381329582036927
4501	-0.0358208955188861	0.0517283026545503	-0.491642783345165	0.379802437935073
4506	-0.0377090436393942	0.0491335088427918	-0.492678693114642	0.378846458288458
4511	-0.0405163647912208	0.0472517465030488	-0.493886522586332	0.377207128224778
4516	-0.0430533805066268	0.0441533933840529	-0.496003927603366	0.376022733796058
4521	-0.0446393800727013	0.0431011697696888	-0.497215783711699	0.374423673422635
4526	-0.0478442706454842	0.0412765531500329	-0.498724281443695	0.373073084462047
4531	-0.0511611960704169	0.0396805967339960	-0.499559271292606	0.370383162953554
4536	-0.0529829933084266	0.0378004965041429	-0.500487553969915	0.368289028619012
4541	-0.0545810867089683	0.0339100657288624	-0.501883776807575	0.365957201927164
4546	-0.0550684993118658	0.0331681411895738	-0.503238569292525	0.364172257665727
4551	-0.0564664693709634	0.0318149000617944	-0.504523814245073	0.362374434221127
4556	-0.0582220775442006	0.0307908386948923	-0.506304231332109	0.360865600179146
4561	-0.0602574715675356	0.0281720506517382	-0.508718341898917	0.359379182332827
4566	-0.0636042065507791	0.0244526301125140	-0.510295918628459	0.358557856551466
4571	-0.0656118278794693	0.0232205651899557	-0.511168000393358	0.357608824523875
4576	-0.0678708951556432	0.0218824778923307	-0.512308814400972	0.354237811954359
4581	-0.0735982075998082	0.0180615224828741	-0.513576266009507	0.352807775427953
4586	-0.0746782369777084	0.0169489569382565	-0.515750022186436	0.351982805599093
4591	-0.0763970055727759	0.0161043699468389	-0.516437440005527	0.350322825810321
4596	-0.0797216087646104	0.0148535269808496	-0.518301617839998	0.347037977714890
4601	-0.0836806811777340	0.0121838696696574	-0.519820619564169	0.343821008537232
4606	-0.0852923839060854	0.00984354893230095	-0.522887181243402	0.341166308842970
4611	-0.0864016998190027	0.00650772731848559	-0.524602990102084	0.339993828334756
4616	-0.0899130985563181	0.00476095967603682	-0.525246079624221	0.338852961034402
4621	-0.0921627124062539	0.00340334999373332	-0.526574892906533	0.335059216033684
4626	-0.0947197929103875	0.00137702424576194	-0.527389478454432	0.333278074756051
4631	-0.0958707491725653	-0.000115796023315689	-0.529311056995326	0.332163815638519
4636	-0.0974443970708000	-0.00214264101039928	-0.530289127604400	0.329779897673178
4641	-0.0987117236036440	-0.00338863336329598	-0.531390389711531	0.328657267792295
4646	-0.103331274956869	-0.00412967238353456	-0.532592736028351	0.325944396751075
4651	-0.105684938222402	-0.00645692432707990	-0.533268829892764	0.323765819343877
4656	-0.107673796845636	-0.00803124268036291	-0.534499046280392	0.321527777773637
4661	-0.110201907704581	-0.0115264553258233	-0.535832905322307	0.318509993519509
4666	-0.111234709162061	-0.0126223756754245	-0.537238480381116	0.316537474272470
4671	-0.113044936914890	-0.0152620647983516	-0.538373445145492	0.315168859610672
4676	-0.116740562306646	-0.0157827504175623	-0.539520185213715	0.313194444429112
4681	-0.120246838566911	-0.0169870511335134	-0.540647719507480	0.311956027956728
4686	-0.123387752773410	-0.0184469523353888	-0.542963139186586	0.310636475913673
4691	-0.125198142690605	-0.0202089211569140	-0.544224860601107	0.309302418649277
4696	-0.127087468832145	-0.0217922217425238	-0.545006006781871	0.306827735514295
4701	-0.128606819377441	-0.0230954491363584	-0.546347230126762	0.304166666661846
4706	-0.130047695073483	-0.0248846414442526	-0.547530582206608	0.301867589039155
4711	-0.132043693967185	-0.0256891609842442	-0.548684834487881	0.300908490440850
4716	-0.134413598493800	-0.0304171895397495	-0.549966741661855	0.297836955557151
4721	-0.136364285178088	-0.0326638680778842	-0.551670758716094	0.293502548701245
4726	-0.137341936732070	-0.0353002798541447	-0.553505205216619	0.292642407370287
4731	-0.138075373580073	-0.0364417277104680	-0.555049934886874	0.290465990006734
4736	-0.139113398728637	-0.0387692538955144	-0.555694076212794	0.289583333370663
4741	-0.140895522387867	-0.0403586443104198	-0.558300755083825	0.286875168470894
4746	-0.141217604586036	-0.0416602547913415	-0.559491480914128	0.283896087879037
4751	-0.143590690585364	-0.0445011447220777	-0.560410756825510	0.281289503550583
4756	-0.149079253741906	-0.0476437462682228	-0.561501824633402	0.280199839148733
4761	-0.151333411206841	-0.0498319807834836	-0.563860635247358	0.278201172447092
4766	-0.154317816536362	-0.0505987523550484	-0.565280594611900	0.276645575823998
4771	-0.156641884440126	-0.0514614282514468	-0.566572643178338	0.276039704179139
4776	-0.160454746762576	-0.0525072570729281	-0.567059532205648	0.272853028440176
4781	-0.161568044288352	-0.0542749900371365	-0.568524886710500	0.270440743376135
4786	-0.162494130068347	-0.0568248616742342	-0.570139813664118	0.268725663116117
4791	-0.164672793648575	-0.0589622545388648	-0.571803985938517	0.267037604523140
4796	-0.167371812138207	-0.0630959036469559	-0.572778371078480	0.264493431553005
4801	-0.168976745479254	-0.0670343544929012	-0.573960587926099	0.263004962545060
4806	-0.170812148357575	-0.0696279478638279	-0.576282734957012	0.260820809839269
4811	-0.173081402860972	-0.0716936074245684	-0.577597151023200	0.253577279030169
4816	-0.175587059011802	-0.0727158875395279	-0.578699749153988	0.250759681922541
4821	-0.177559644829872	-0.0745697763846583	-0.579879766512355	0.247346955953089
4826	-0.178754165161533	-0.0765591657427000	-0.581027538571876	0.245841653697545
4831	-0.181154020815767	-0.0771692098018076	-0.581848978710431	0.243749999998236
4836	-0.181721646462501	-0.0784737292999720	-0.583198706237575	0.241195264284205
4841	-0.184070711874804	-0.0794233698848802	-0.584588116893439	0.239867943215033
4846	-0.185883444340392	-0.0807886408191931	-0.585868957768167	0.236744538190355
4851	-0.188468783348074	-0.0848491555373864	-0.587933229499542	0.235999982707438
4856	-0.192332539144276	-0.0869143751140891	-0.589023854297820	0.235139708826145
4861	-0.194152706040489	-0.0901898856212545	-0.589634487212287	0.233303313548652
4866	-0.195749441570823	-0.0918780662105687	-0.590251454665168	0.232130807372584
4871	-0.196888361248300	-0.0934466762900453	-0.591507219110483	0.227264588991663
4876	-0.200393210604447	-0.0956539109521012	-0.592967889008279	0.224147166473390
4881	-0.201853457228929	-0.0975075171243161	-0.594280358775849	0.221019185428231
4886	-0.202693741260468	-0.0981809588513924	-0.597605593237638	0.218228160526605
4891	-0.204854504813953	-0.100071821425132	-0.598222462114526	0.214867515169590
4896	-0.205970149240051	-0.101571772983172	-0.599295360977812	0.212499999712525
4901	-0.206865631167326	-0.102148811609986	-0.600621355309726	0.211025351201210
4906	-0.210927545337710	-0.102678021757941	-0.602021829589301	0.208847212231057
4911	-0.212328444703007	-0.103991586868427	-0.603657690243096	0.206244047522589
4916	-0.214439196099096	-0.105260217178538	-0.604472981751121	0.203897991616627
4921	-0.216581728012991	-0.106178424713578	-0.605194002732095	0.201452657829963
4926	-0.219181639399782	-0.107671067308433	-0.605906756144883	0.198226035217277
4931	-0.221082494298575	-0.109711301824347	-0.607649424492203	0.194293775362413
4936	-0.223841620604356	-0.111647875130568	-0.608647914730971	0.192626890149554
4941	-0.226645868979062	-0.115219180356279	-0.610360081241909	0.190972222204036
4946	-0.231000952160461	-0.117613620641710	-0.612300530127159	0.189043247453299
4951	-0.231653834253646	-0.120651811342496	-0.612818755468181	0.188087399961988
4956	-0.233131844205774	-0.123305238157999	-0.613939147907186	0.186207854308183
4961	-0.234641564624608	-0.124324348613506	-0.614456444701261	0.184110188304684
4966	-0.236006452121812	-0.125946248156834	-0.616279933377092	0.182545798255699
4971	-0.237014872278157	-0.128000326065793	-0.617057234994436	0.181093318166290
4976	-0.238467354773934	-0.129575652285592	-0.618470727819094	0.179196574147087
4981	-0.241298769484827	-0.130815166761304	-0.620846864105075	0.176490971870287
4986	-0.243582089407454	-0.132437592626224	-0.622201651974950	0.173906919020597
4991	-0.245928063559154	-0.133992459624669	-0.623895832084452	0.173324603770297
4996	-0.248220045895877	-0.135480538222291	-0.625015519079107	0.171470956905482
5001	-0.250661506181089	-0.136382155825631	-0.625927074794927	0.168232526657728
5006	-0.253205898105900	-0.139010128862919	-0.627334491691572	0.165013536802032
5011	-0.257016288725731	-0.140740792733918	-0.628332994613953	0.162479477923013
5016	-0.259754008042666	-0.142327583873238	-0.629285821347153	0.159498077186019
5021	-0.264185138732768	-0.145480573931378	-0.630464909455151	0.156032909823539
5026	-0.267648662693166	-0.146428005962353	-0.631104939360509	0.154166666527550
5031	-0.269554974330069	-0.149451877768313	-0.632252304096845	0.152617364084029
5036	-0.271257667950798	-0.153327596294475	-0.633168759119146	0.151368619748536
5041	-0.272904375078315	-0.154891249046627	-0.634570386004486	0.148700710380855
5046	-0.273550693252546	-0.157394692906097	-0.635092783076064	0.146785043931187
5051	-0.275551389255258	-0.158773433992970	-0.637270832076222	0.145720559971241
5056	-0.278268538768516	-0.161187379842332	-0.639086504546550	0.143598377614740
5061	-0.279468903425853	-0.166231692361395	-0.640574778717048	0.140282251603355
5066	-0.281059331921950	-0.169086055291276	-0.642654831661103	0.135537326503211
5071	-0.282593854726710	-0.171992881561899	-0.643493770498981	0.132833799658219
5076	-0.286067894929440	-0.173964927134824	-0.645076267591397	0.131427337915413
5081	-0.288872158918117	-0.175352341750275	-0.646697837885979	0.130586096704475
5086	-0.292392956905441	-0.177271386725126	-0.647607741376137	0.129398074249677
5091	-0.294902489255403	-0.179738101264141	-0.648148068149735	0.128028964611132
5096	-0.296708112443150	-0.181891373815846	-0.648858330191242	0.126485993018484
5101	-0.298954618306008	-0.185360537237423	-0.650802511732124	0.122487503891623
5106	-0.300398380028136	-0.187243244086407	-0.651904759838493	0.120162961081712
5111	-0.302809441405907	-0.188004877744130	-0.653586791900442	0.118311829933708
5116	-0.306407082457714	-0.189523521200082	-0.654294777619489	0.115791540935147
5121	-0.307207083743458	-0.190159356136756	-0.655681739336236	0.114499658093513
5126	-0.309374166383535	-0.191004079460369	-0.656995377737324	0.112756074364246
5131	-0.311091934252573	-0.191671462062257	-0.658047303621129	0.110617222892216
5136	-0.313432835820217	-0.193170976928625	-0.658722276892740	0.107775479395670
5141	-0.316639179619842	-0.194539059546826	-0.659503432237671	0.105067388362225
5146	-0.317911337308859	-0.196522576750928	-0.660461441828752	0.102356894203882
5151	-0.318977463809693	-0.197878114213860	-0.661402648006798	0.0999038878483850
5156	-0.322052315622086	-0.198961681777621	-0.662299841093353	0.0979033015115519
5161	-0.325095595263107	-0.199521809673083	-0.663224850021875	0.0959093387329265
5166	-0.327195156250019	-0.200731604770193	-0.664281912839636	0.0944377906474815
5171	-0.328521233520747	-0.203260981695797	-0.665488448031183	0.0922028529952205
5176	-0.331966818403752	-0.205565239470558	-0.666499693965085	0.0904984486403414
5181	-0.333134328360565	-0.206481859311149	-0.668545509411834	0.0898366394308422
5186	-0.334961387479794	-0.208054234879864	-0.669382232705910	0.0888460740577763
5191	-0.337382760803190	-0.209849873395202	-0.670047514161442	0.0852496569681824
5196	-0.339104477610813	-0.210970014703753	-0.671284687457568	0.0827012301020410
5201	-0.341624640014229	-0.211358833071892	-0.671857361627272	0.0809076042184325
5206	-0.343860481644808	-0.212619461660690	-0.672875943535308	0.0781280944267193
5211	-0.345545793492291	-0.213985597437676	-0.674041111277100	0.0743347409880622
5216	-0.348754452109177	-0.215202389713910	-0.675157462325896	0.0708597800374796
5221	-0.351507273476614	-0.217673346243698	-0.676137270406884	0.0685513896741318
5226	-0.353199694863696	-0.218836847498720	-0.677424812784232	0.0667104588410101
5231	-0.356074179911306	-0.219890735791229	-0.679537314125783	0.0640510184314235
5236	-0.357768863495966	-0.222429847948279	-0.680312781439164	0.0622488284997369
5241	-0.360589674374141	-0.222936212478024	-0.682083341881442	0.0572763024115545
5246	-0.363188527249031	-0.224378960538583	-0.683391757757908	0.0559932666201530
5251	-0.366065704694291	-0.225921841073857	-0.684694763984927	0.0543283888688155
5256	-0.368964766258200	-0.227705314049230	-0.685583365282172	0.0532244399025411
5261	-0.372162315575611	-0.230824335383805	-0.686999629035886	0.0508028546366921
5266	-0.376745239484894	-0.233636700516623	-0.688366244616494	0.0479667795756768
5271	-0.380889854232647	-0.234793484239609	-0.689262498713423	0.0443531639321218
5276	-0.383634542320925	-0.237958392883865	-0.690096813141506	0.0434112549796639
5281	-0.386514905824354	-0.239606842991135	-0.691069385769412	0.0362222700476758
5286	-0.388423761279850	-0.240407441288619	-0.691574274696357	0.0340890535532249
5291	-0.393107922308950	-0.242848487105727	-0.692408110098903	0.0312499999939038
5296	-0.396156918586332	-0.244642710810171	-0.694109005020027	0.0290566896890280
5301	-0.398084314288165	-0.246705405980045	-0.695403389490511	0.0256376092255978
5306	-0.400159188110377	-0.248787103195039	-0.696857078868493	0.0241892339516842
5311	-0.402972712659956	-0.249832582411574	-0.698458833390562	0.0220557168627560
5316	-0.406765921445463	-0.251143920003919	-0.699723557981732	0.0194050215273253
5321	-0.409621420974974	-0.252600852126894	-0.700365287162654	0.0176164359089571
5326	-0.411215541852969	-0.253637052220679	-0.701798399751765	0.0146176143190483
5331	-0.416265709379604	-0.254378415453910	-0.702593590626262	0.0120427542720747
5336	-0.420298505935692	-0.256303792996132	-0.703510543854151	0.0105206452020496
5341	-0.422157941668369	-0.259029401291910	-0.704797991738425	0.00881624507372293
5346	-0.422686567163680	-0.260978993610639	-0.705701030555261	0.00576403872464036
5351	-0.424676662679646	-0.262403705756070	-0.706930018525275	0.00369503062460197
5356	-0.426606159501289	-0.264943575222097	-0.707884474453100	0.00231546698507890
5361	-0.428214594976643	-0.268921735459120	-0.709511849694638	0.000736710915463851
5366	-0.429945279064153	-0.271322820815772	-0.710686456420912	-0.000891602905034810
5371	-0.430938832427428	-0.273883623894297	-0.713114757416846	-0.00265503265570732
5376	-0.431731597734218	-0.275199583412376	-0.713750150855069	-0.00393639206837844
5381	-0.432992918785136	-0.276817440969980	-0.714538778872978	-0.00498238293740109
5386	-0.434885887207066	-0.277956679661686	-0.715671740674094	-0.00669460654094567
5391	-0.436927285052568	-0.279855339907923	-0.717110788167742	-0.00833333333437751
5396	-0.437985268885959	-0.282961600466932	-0.718471291271954	-0.00945292491323468
5401	-0.438817936600896	-0.285030204612720	-0.719087629331073	-0.0109777939032795
5406	-0.440190077200174	-0.286205824497059	-0.721482792385081	-0.0124574750173819
5411	-0.442041373588253	-0.287372305769757	-0.721818485121092	-0.0147694242638084
5416	-0.442985074618487	-0.288616859069177	-0.722704575578361	-0.0180555555588710
5421	-0.444117005371547	-0.289122821589412	-0.723338909444427	-0.0211728277019211
5426	-0.446010803671483	-0.291752282010035	-0.724501496953198	-0.0248042622593046
5431	-0.448263713112577	-0.292572971457628	-0.725182054539543	-0.0269597615458570
5436	-0.448672354636887	-0.294438135341323	-0.725557258945438	-0.0281147919439378
5441	-0.450149253731229	-0.296393475678168	-0.727297762657584	-0.0319207629011168
5446	-0.452536664655674	-0.297508044121230	-0.728599893713610	-0.0362625087028894
5451	-0.453977263258687	-0.299574692898196	-0.729257607780307	-0.0374446016546518
5456	-0.456719471486545	-0.300388715970209	-0.730275861032507	-0.0405371692964782
5461	-0.458165947452762	-0.301586623465147	-0.731350336038253	-0.0423507071893340
5466	-0.459586371871982	-0.305393593979092	-0.733170106806663	-0.0442192404421119
5471	-0.462178929486350	-0.308305997068863	-0.734030133242420	-0.0459077063578559
5476	-0.464151924697149	-0.310312722040480	-0.734462225806838	-0.0479455410193477
5481	-0.464609350445238	-0.312469754263074	-0.735725027252455	-0.0491667837303426
5486	-0.467961974176952	-0.313132871464640	-0.737023589886275	-0.0521155713690649
5491	-0.469467481747215	-0.314541910097174	-0.738478988717606	-0.0557190094599843
5496	-0.473531503462742	-0.316414330610687	-0.739042043130331	-0.0572494440655851
5501	-0.475208161448347	-0.318628066503889	-0.739745746446421	-0.0620782280142512
5506	-0.476740215776899	-0.321122838362551	-0.741171999803341	-0.0666261921772582
5511	-0.478975792171670	-0.322210227251136	-0.742824021700351	-0.0683395360800702
5516	-0.480853444147076	-0.323582089551535	-0.743672771854353	-0.0717612708954572
5521	-0.482000176979593	-0.324473357605137	-0.745329510737807	-0.0731860667894144
5526	-0.484432910997448	-0.326053218437629	-0.746389463885051	-0.0751474783492894
5531	-0.485895256768956	-0.329258555484735	-0.748458145077563	-0.0768755460988260
5536	-0.487868447319425	-0.330505377250464	-0.749919900606798	-0.0780308086768051
5541	-0.488602548890692	-0.334765363409613	-0.751174060324686	-0.0809119546697700
5546	-0.491765708293461	-0.335568939613100	-0.752164534552879	-0.0825889223985053
5551	-0.493376010547907	-0.338021201204552	-0.752749491402435	-0.0842475885766563
5556	-0.498504130922711	-0.338964533960185	-0.753044123726405	-0.0862808875347582
5561	-0.502037650414631	-0.340575671739025	-0.754202537686532	-0.0882373838408284
5566	-0.503214934665337	-0.344636519011250	-0.755660723722441	-0.0915363319883612
5571	-0.504958613985058	-0.346504130191950	-0.756417054012816	-0.0932786419811271
5576	-0.507431568825532	-0.348936479225993	-0.758002566681818	-0.0957714855543464
5581	-0.508856436150738	-0.351070941513220	-0.759404248100415	-0.0971626894028473
5586	-0.512137219487853	-0.353218567797292	-0.760498570076816	-0.100138542886377
5591	-0.516748246269591	-0.354424223744089	-0.761604289891818	-0.102905239403123
5596	-0.518227286844772	-0.355333501994123	-0.762327884917013	-0.105293351946958
5601	-0.518918754670629	-0.358007611889853	-0.763228871467143	-0.107552943853262
5606	-0.521067345679128	-0.361295027106051	-0.764859848287037	-0.113264042648374
5611	-0.522121416398695	-0.365123273647791	-0.765679678295280	-0.116666666669823
5616	-0.526097664713852	-0.366379739352880	-0.766177251366376	-0.118630700134064
5621	-0.527587182753845	-0.367634923710279	-0.766501499856043	-0.120105774612463
5626	-0.529478540662643	-0.369560105502569	-0.767936275355856	-0.122555397034510
5631	-0.531894023653582	-0.371189230106067	-0.769085631104814	-0.124325710681724
5636	-0.533006181159855	-0.371920173577155	-0.770637605397298	-0.127161759429469
5641	-0.534276332515536	-0.372603247496219	-0.771688153826344	-0.129562767238657
5646	-0.536698378511940	-0.374192663750631	-0.772649358108798	-0.133103497676138
5651	-0.538305888460930	-0.376077062013440	-0.774647226747127	-0.138208123270188
5656	-0.541109588782603	-0.378209682446249	-0.775459694688143	-0.140795362230821
5661	-0.545112216132685	-0.380314615378970	-0.776701419192753	-0.143582290876183
5666	-0.548999096201085	-0.381558690499713	-0.777518575528040	-0.144530946228764
5671	-0.551324728484455	-0.384115184654173	-0.779890384850185	-0.146527777785250
5676	-0.552290282329642	-0.387105682296909	-0.780621692264396	-0.149369074109063
5681	-0.554012277773723	-0.388422737370295	-0.783254050688577	-0.152830475753577
5686	-0.556637670179039	-0.390653333380574	-0.783631700184220	-0.154861111108938
5691	-0.558750451852110	-0.392853542560851	-0.784480266664101	-0.157030536395762
5696	-0.560389795235450	-0.393948137836461	-0.785164865722821	-0.158958356629133
5701	-0.562819054700901	-0.395636242961802	-0.785894708416830	-0.159843270688843
5706	-0.566051378086122	-0.396716678741124	-0.786927291740142	-0.162541556883779
5711	-0.566888594812782	-0.397882877386663	-0.788120884222399	-0.164255813240171
5716	-0.570290128113553	-0.400549215918601	-0.789233864286814	-0.167464345506474
5721	-0.572792786480738	-0.402490211024874	-0.790527490594767	-0.171189597983128
5726	-0.574389495697137	-0.403637132405948	-0.792182237528052	-0.172753260362000
5731	-0.577460583446127	-0.405988412284200	-0.793879247309188	-0.174213543164020
5736	-0.579908580664965	-0.408098745456316	-0.795612830218841	-0.176351887722583
5741	-0.581327506085963	-0.410880904781420	-0.796740744674150	-0.180384715105416
5746	-0.583989947854994	-0.412265763655905	-0.798426738963553	-0.181802770949777
5751	-0.586552410390097	-0.413860994562784	-0.799511922408258	-0.184183897703664
5756	-0.587851755955200	-0.416259086987287	-0.800149272369575	-0.186952100271387
5761	-0.589340157631772	-0.417377805731219	-0.800761557456630	-0.190100019378453
5766	-0.591144381302840	-0.418779158091198	-0.802553002646033	-0.194620268986639
5771	-0.593533460374315	-0.419842116810349	-0.804403434907950	-0.195975234534332
5776	-0.595308458028837	-0.424674727681393	-0.806951602676498	-0.196853781612404
5781	-0.596425284808016	-0.426185967788068	-0.808401185176045	-0.198303795489795
5786	-0.598563865106568	-0.427569059492485	-0.810141929269791	-0.201417283005705
5791	-0.600713132423814	-0.429270637856536	-0.811191878895326	-0.203781314304459
5796	-0.601885654128299	-0.431257210770999	-0.812944521488815	-0.206437367082342
5801	-0.604347773944046	-0.433761072526823	-0.814057482175836	-0.207799783909412
5806	-0.605062849141775	-0.436225529584042	-0.815417213465862	-0.209449439186608
5811	-0.607316441072563	-0.437238283175848	-0.817064478025147	-0.211537459391496
5816	-0.609655693574115	-0.438658263522250	-0.818141650530046	-0.214659854140844
5821	-0.610706658930426	-0.440801734692020	-0.819209418380294	-0.221220768028469
5826	-0.612843505660440	-0.441716496521549	-0.820519813336368	-0.224743608950931
5831	-0.614637844764701	-0.443807429689982	-0.821673413572807	-0.227317256222473
5836	-0.615932783655017	-0.446753486885657	-0.822347244977232	-0.229412991707399
5841	-0.617355248073362	-0.448372422955781	-0.822890356185323	-0.231887554595294
5846	-0.618104451364800	-0.450244596479616	-0.823395968155589	-0.233329811792584
5851	-0.619098995608436	-0.450997431737766	-0.824170501888234	-0.234748227154508
5856	-0.620712485062771	-0.452477670918989	-0.825238500838310	-0.237012796381477
5861	-0.622556569527539	-0.454894080503199	-0.826341440485080	-0.240735353497686
5866	-0.623697008033576	-0.457313534035611	-0.826861821030132	-0.244233510900392
5871	-0.624945699070999	-0.459243173103167	-0.827221122237959	-0.247916666669133
5876	-0.626683683229840	-0.461182848075528	-0.828991627118078	-0.249395091130623
5881	-0.628656716418158	-0.462784243871559	-0.829435176289078	-0.251447218498675
5886	-0.630426887269950	-0.463347394116926	-0.830701855583131	-0.254924696047556
5891	-0.631076608357768	-0.464920587834320	-0.831845812239960	-0.256807055814188
5896	-0.633615753760923	-0.466031871970197	-0.832751333522595	-0.258399744281315
5901	-0.635968447098341	-0.468378798862393	-0.833998024669115	-0.261064147038774
5906	-0.637505868274301	-0.470170020172060	-0.835520917165108	-0.263346162401779
5911	-0.639736199812569	-0.472274575284088	-0.836070133206199	-0.266888220491839
5916	-0.641560204896792	-0.473186657182983	-0.838458722347465	-0.269075230738528
5921	-0.643854890483688	-0.474894761695383	-0.840374954237407	-0.272281257473882
5926	-0.645314150765827	-0.476051131053156	-0.841063447393256	-0.274785656769539
5931	-0.646738533034732	-0.476626630624372	-0.841585240285084	-0.276388615165195
5936	-0.648019061458733	-0.477959836348076	-0.842194665943099	-0.278370811507899
5941	-0.649854700979904	-0.478774872115334	-0.842858375445200	-0.282575283327237
5946	-0.651099259382380	-0.481354325065677	-0.843610966267818	-0.284885643879564
5951	-0.653331052741396	-0.482723934604559	-0.844263055185619	-0.288645066680650
5956	-0.654797545663814	-0.485475693335015	-0.845332669765565	-0.291010497726806
5961	-0.655777606523983	-0.487038805296925	-0.845794915753784	-0.294597571664573
5966	-0.658713786816051	-0.489107820526977	-0.846845859788496	-0.297504489972213
5971	-0.659240842238614	-0.490199023418228	-0.847512893512427	-0.298598490887034
5976	-0.661058529806850	-0.492975476476071	-0.848563712638708	-0.302034936540311
5981	-0.662134053422147	-0.494911472975090	-0.849055976102575	-0.303675539958551
5986	-0.663173873918255	-0.496797876956191	-0.849781926712793	-0.305931755255784
5991	-0.665420576213763	-0.498238111504624	-0.850648331968718	-0.308882545576461
5996	-0.667438842762660	-0.498729355826646	-0.851365394531002	-0.313816770977767
6001	-0.670066540806122	-0.500063800052832	-0.851733857057892	-0.315505571596678
6006	-0.673055058755770	-0.501136906170675	-0.853402478184616	-0.317130451535567
6011	-0.674547879733416	-0.502382192362097	-0.854838594042249	-0.320563472178175
6016	-0.677027726372452	-0.503715457772631	-0.855778448828062	-0.323706508064621
6021	-0.679213766033483	-0.504120710960854	-0.857253914830137	-0.327524295767595
6026	-0.681768699826514	-0.505985102359455	-0.859312375778913	-0.329413765885040
6031	-0.683123950906114	-0.509418938847348	-0.860465420661927	-0.332170653348678
6036	-0.684651195637934	-0.510190672047592	-0.861062158072268	-0.334843695880039
6041	-0.686395549992893	-0.511237149972517	-0.861658031620471	-0.337148289808876
6046	-0.689576692655272	-0.513319676985074	-0.862728425241371	-0.339583333340763
6051	-0.691416629338203	-0.514967509367115	-0.863734886576750	-0.341487483140289
6056	-0.693824179753088	-0.516470055866569	-0.864655408886923	-0.343002111319042
6061	-0.695991778873772	-0.518749615166968	-0.865875524602659	-0.344923057965469
6066	-0.697511852373439	-0.520600221820790	-0.866142531268983	-0.346927680992566
6071	-0.699460419729745	-0.522766598467019	-0.866838168719059	-0.349860593372757
6076	-0.700730241141639	-0.525992331602638	-0.867785657009468	-0.351707858029971
6081	-0.703005426323984	-0.528644711802096	-0.868880162229894	-0.353116668795607
6086	-0.704077043747244	-0.530609731675401	-0.869603584209056	-0.354624632865161
6091	-0.705389207662803	-0.531349708587354	-0.870154377828294	-0.357153338293854
6096	-0.706914916577313	-0.534204375105550	-0.871398420696018	-0.358621319433408
6101	-0.708813813752573	-0.535900129365475	-0.871777844152369	-0.360132258719241
6106	-0.710016196474615	-0.537055518539339	-0.873166514706530	-0.362844180635857
6111	-0.711079985847504	-0.538065007727952	-0.874132336474399	-0.365560643908200
6116	-0.712729010410683	-0.540660214158011	-0.874880040149152	-0.367684108888757
6121	-0.713940345845391	-0.543524597514547	-0.876968524846066	-0.368507950484479
6126	-0.715152999416258	-0.546444188392686	-0.878478764373715	-0.374201769318993
6131	-0.716956511327747	-0.548409683705916	-0.879684360464093	-0.376226950895646
6136	-0.717915959479156	-0.549774556308536	-0.880585323822719	-0.378691433171742
6141	-0.719302929223602	-0.551923099436931	-0.881127461055503	-0.380244807084788
6146	-0.721002643512941	-0.554367120845179	-0.881598668191902	-0.381893218030750
6151	-0.722815137911808	-0.555499524231627	-0.882482949895174	-0.383265641596700
6156	-0.725497503269945	-0.556719323297553	-0.882900638023904	-0.387186731893647
6161	-0.728336942531574	-0.559281407296807	-0.883534935094097	-0.389417644301362
6166	-0.729777176667646	-0.560022372360370	-0.884752018986371	-0.392361111112424
6171	-0.731050370043185	-0.562244943659364	-0.885011571327620	-0.393550046439926
6176	-0.733038868825628	-0.563905075023536	-0.885874394401303	-0.395143445430265
6181	-0.735032196109232	-0.564726193723318	-0.887118711797431	-0.398172801585634
6186	-0.737754299862430	-0.567234663747662	-0.888528150632390	-0.401141307926398
6191	-0.739701492537220	-0.569747242268981	-0.890058999438560	-0.402256040752281
6196	-0.741198632704550	-0.571467871492795	-0.891212014051512	-0.403864125823422
6201	-0.742832135683434	-0.573611732854207	-0.892527453590001	-0.405300285140114
6206	-0.744753469925931	-0.576208220772452	-0.894110624494440	-0.409371999817354
6211	-0.747391627153689	-0.577968544374914	-0.894758025280540	-0.412591457574499
6216	-0.748420735006921	-0.580902901328450	-0.895564850353635	-0.415131651955844
6221	-0.751695404682708	-0.583281504114990	-0.896202062530660	-0.417192983722129
6226	-0.753160939540745	-0.585899431772519	-0.896754476791040	-0.419957667272430
6231	-0.754762593970755	-0.587994964599867	-0.897190620396560	-0.422368528283804
6236	-0.756467886640724	-0.589354182223843	-0.897518101176007	-0.424210457874189
6241	-0.758143789797661	-0.593064486614667	-0.898669021328826	-0.428580906448643
6246	-0.759699534418783	-0.595391984139205	-0.899624290598816	-0.430791331834766
6251	-0.761706437000656	-0.596417910442311	-0.900308557787111	-0.431959157417717
6256	-0.765116618628095	-0.599812462978210	-0.901683051872493	-0.434780402047413
6261	-0.766479443522681	-0.600882306598115	-0.903408614233691	-0.437925855051206
6266	-0.767813019900189	-0.602360210697655	-0.905415012936724	-0.439223389129053
6271	-0.768959663193539	-0.604974348847227	-0.906247991332288	-0.441170567150771
6276	-0.770001820462177	-0.606135982167278	-0.907108922126933	-0.443289017977088
6281	-0.771491809499903	-0.607534871795194	-0.908078218967666	-0.446492938527547
6286	-0.772648037499068	-0.608839178384271	-0.910670385381251	-0.447916415509660
6291	-0.774970929839557	-0.609707204291321	-0.912495051560508	-0.449680299299437
6296	-0.777018730697088	-0.611084031064016	-0.913236483291828	-0.451138551073384
6301	-0.777910447760916	-0.613410860765552	-0.914074544851733	-0.453662189360193
6306	-0.779946185990109	-0.614725586312380	-0.915024775242794	-0.455845638635696
6311	-0.781370851565016	-0.618070765501804	-0.915565878700097	-0.458383281973245
6316	-0.782759569283164	-0.618772224011746	-0.915862477257485	-0.460721012188063
6321	-0.784074045048484	-0.619935991973611	-0.916896019817947	-0.462048214867033
6326	-0.786846481311595	-0.621349025802001	-0.917379789063886	-0.464204704513756
6331	-0.788597650711258	-0.623036142599256	-0.918306093715083	-0.466925725570652
6336	-0.791811462927963	-0.624834663297322	-0.919345852824533	-0.469444444189573
6341	-0.794259411806660	-0.627335042201492	-0.919869671538131	-0.476468151681963
6346	-0.797124961585895	-0.628872143633382	-0.921828904520027	-0.476948163038344
6351	-0.798513684451373	-0.630760595916347	-0.922840961974289	-0.479037247553461
6356	-0.800387933569633	-0.633126885214623	-0.924030408221898	-0.481155572603011
6361	-0.801015056629194	-0.634844563903877	-0.924857541722428	-0.483088656982641
6366	-0.801845572008561	-0.635588178158684	-0.926010039523849	-0.484927471824872
6371	-0.804933690210549	-0.638542355064568	-0.926902259094877	-0.488625468207231
6376	-0.807554554281195	-0.642446038658674	-0.928844199207434	-0.490052810403647
6381	-0.809964691641971	-0.644055068498133	-0.929871792141690	-0.494142562230170
6386	-0.811064090661954	-0.645371132664158	-0.930486944935070	-0.495215416540327
6391	-0.812002903388559	-0.647853851614754	-0.931279855746014	-0.496642468102530
6396	-0.813911780871189	-0.650950317231267	-0.932932774516684	-0.499719513102432
6401	-0.816865993522075	-0.652215812874964	-0.933428373705621	-0.500985833388075
6406	-0.818108353430158	-0.653361175836770	-0.934146292941150	-0.503308896568910
6411	-0.819309075813227	-0.655148230216943	-0.934810148094744	-0.506200090067245
6416	-0.821282034794665	-0.657797357076817	-0.936322958043787	-0.509051492270199
6421	-0.823211406337369	-0.659925774581094	-0.937187222419130	-0.510687631401584
6426	-0.825086457407927	-0.661563252163039	-0.937905913683932	-0.511660154905756
6431	-0.826256188615197	-0.664352280427469	-0.938251717104897	-0.514709870744221
6436	-0.827963632180033	-0.666150716154246	-0.939439604100950	-0.520387207144515
6441	-0.830307393411507	-0.666871934366610	-0.940997713535227	-0.523142850274617
6446	-0.832536995738020	-0.668606781715069	-0.941258918262781	-0.525384456736336
6451	-0.834261746161517	-0.670124196587034	-0.941728138000942	-0.528061743153348
6456	-0.836373961377969	-0.671499742203218	-0.942590015233041	-0.531321882229517
6461	-0.837323651692266	-0.673442739760627	-0.942767094982603	-0.534339369807821
6466	-0.840077611927686	-0.675441686755225	-0.943874723112587	-0.536466159801130
6471	-0.841344643349824	-0.677026044388415	-0.944657928870784	-0.537633683546138
6476	-0.844787215301667	-0.677757005423522	-0.945601171816226	-0.542195829391628
6481	-0.846339984839623	-0.679950017844447	-0.946676981448954	-0.544381779557875
6486	-0.848346164646466	-0.682395378384629	-0.947105643752944	-0.545694517213765
6491	-0.849716263903419	-0.684519742924578	-0.947736981978963	-0.547856702419888
6496	-0.850723498928793	-0.685556454329391	-0.948260602131231	-0.549305556526646
6501	-0.851379714904247	-0.688795743659903	-0.948887442228538	-0.553741017883420
6506	-0.852613341753366	-0.689425910206419	-0.949110926662930	-0.555080224195538
6511	-0.853342337479904	-0.690220125384695	-0.949547702545407	-0.557121878810627
6516	-0.854109958741397	-0.692635080119112	-0.950712665467498	-0.560285946227004
6521	-0.856487538732046	-0.694203860997750	-0.951261587435843	-0.564341815054814
6526	-0.858594294281535	-0.695956734077163	-0.952445666031514	-0.568301980120817
6531	-0.859320267009660	-0.697037392722561	-0.954107525344042	-0.570483767268048
6536	-0.861516945442641	-0.698924422981118	-0.954503265946617	-0.572597940471017
6541	-0.864851651095509	-0.700041454829145	-0.955053302557157	-0.574418789102000
6546	-0.865732833855820	-0.701179246455277	-0.956607715304240	-0.578459801703173
6551	-0.867046911948386	-0.703054802848307	-0.958685134557773	-0.580622297406418
6556	-0.869020664918824	-0.704880265804864	-0.959308645746772	-0.582831994960567
6561	-0.873205070250767	-0.705573809951968	-0.960244057041398	-0.585175090539677
6566	-0.874024387117711	-0.706722861692139	-0.961211567989583	-0.587228955925427
6571	-0.876404461504764	-0.707132727124021	-0.962435021794492	-0.588250532252026
6576	-0.878507109186906	-0.710081907291493	-0.962961289929346	-0.590753505246984
6581	-0.879524102041651	-0.711804819637118	-0.963498695358985	-0.594308081570388
6586	-0.882100124259146	-0.712820566021598	-0.964298946849257	-0.596527777762218
6591	-0.883959691010441	-0.713381164146728	-0.965811780425881	-0.597360529516211
6596	-0.884940812880073	-0.716021032471788	-0.966961740456782	-0.602518333860438
6601	-0.886147483440466	-0.718606011427183	-0.967952024366155	-0.605015339015361
6606	-0.886738796159730	-0.720101660579598	-0.968932403546814	-0.608971068867499
6611	-0.888445134552687	-0.720839310029034	-0.970584747573421	-0.613390650159717
6616	-0.889746795850400	-0.722096424512184	-0.971179435644358	-0.614179372179735
6621	-0.891730919109729	-0.723847375212594	-0.971550795372794	-0.615967635384247
6626	-0.893692533032883	-0.726137702116630	-0.973872284333887	-0.618203910180315
6631	-0.894328358126483	-0.728022528261408	-0.975110121161058	-0.619677311562391
6636	-0.896324958728042	-0.729320840774920	-0.976109664515131	-0.622916666666310
6641	-0.898001343094010	-0.731533799412864	-0.976779290753737	-0.628433709535280
6646	-0.898833391026663	-0.734382692047817	-0.977668684399038	-0.629373886169662
6651	-0.901433743441259	-0.738738181663860	-0.978048241186003	-0.629896028062695
6656	-0.903177140855400	-0.743488788526996	-0.979229569963047	-0.632151096054088
6661	-0.904335796296523	-0.744894413466559	-0.980642198560601	-0.634428354439003
6666	-0.905194960419641	-0.745830191822848	-0.981042166464877	-0.639194791535495
6671	-0.906385756431862	-0.746483945941320	-0.981654934917363	-0.641436527475830
6676	-0.908819814467832	-0.747957581998353	-0.982257998075794	-0.643090926946756
6681	-0.910157521935160	-0.750268453885880	-0.983728618431727	-0.644380639466931
6686	-0.912646659316295	-0.752938095170338	-0.984928292850055	-0.646440745466623
6691	-0.915974460121963	-0.756202765237294	-0.985461156410295	-0.648389036410705
6696	-0.916748571327694	-0.757026624605879	-0.987075640119680	-0.652405276280806
6701	-0.918944421826497	-0.758557442952343	-0.987729449144891	-0.653637275737916
6706	-0.920553359985387	-0.759530724933406	-0.988367535180528	-0.654663575208493
6711	-0.922285342173578	-0.762776623559786	-0.989656074853949	-0.655644932294431
6716	-0.923241784776304	-0.765031473551171	-0.991064837071341	-0.658408345738319
6721	-0.924466482697491	-0.766525226772438	-0.991924129727135	-0.659832048613593
6726	-0.925701075964004	-0.768216883428360	-0.993010482404108	-0.663127124110369
6731	-0.928282319648588	-0.769388515224300	-0.993580230220837	-0.664540686666008
6736	-0.929498385222840	-0.769811865301390	-0.994092913004775	-0.666290439482085
6741	-0.932214113939905	-0.771172917092683	-0.995256198583545	-0.669590541818782
6746	-0.932708858382787	-0.772380215356822	-0.996546690801212	-0.672404308251720
6751	-0.934431157403588	-0.773798817928450	-0.997228841232642	-0.676098213927694
6756	-0.936029620029535	-0.775262541050762	-0.997614947438090	-0.678386911487370
6761	-0.937396322445979	-0.779230515852069	-0.998219797196823	-0.680111365136798
6766	-0.939489157827082	-0.780995544637160	-0.999040207995700	-0.681642203704382
6771	-0.940779052144275	-0.782268731090249	-0.999746243448631	-0.683289256668657
6776	-0.942983131151325	-0.785226355819838	-0.999999996788560	-0.685765880194204
6781	-0.944218363765883	-0.785595998847323	-0.999999997956188	-0.686938041592328
6786	-0.945491701760607	-0.786564622246428	-0.999999998705668	-0.688656865102835
6791	-0.948269411953618	-0.787962007985780	-0.999999998949671	-0.691682886749315
6796	-0.951189753793584	-0.788985151295931	-0.999999999141440	-0.693887806894392
6801	-0.952791069527060	-0.790460615751793	-0.999999999287972	-0.698181907806466
6806	-0.954173205905553	-0.791637566516575	-0.999999999344102	-0.698895305222044
6811	-0.956417910447205	-0.793147826731300	-0.999999999401651	-0.700306558239241
6816	-0.957441881608645	-0.794918309328578	-0.999999999442794	-0.703060329236623
6821	-0.959953225743879	-0.796783568057078	-0.999999999475192	-0.707665437591610
6826	-0.961406430193759	-0.797386422807712	-0.999999999520105	-0.708392152482058
6831	-0.961879246085474	-0.798116249860732	-0.999999999542727	-0.710416666666333
6836	-0.963724730812016	-0.799172459060468	-0.999999999578609	-0.712676659590478
6841	-0.966756846565673	-0.800327777622547	-0.999999999603139	-0.715972222266243
6846	-0.968358208955210	-0.801747504696166	-0.999999999644345	-0.716794262153879
6851	-0.969681208375148	-0.802927869173366	-0.999999999668362	-0.719087834070788
6856	-0.972655780195822	-0.804157958626566	-0.999999999682565	-0.719898149258078
6861	-0.974925603279084	-0.806499316892946	-0.999999999694912	-0.723175504598280
6866	-0.975776271055343	-0.807990032528257	-0.999999999708435	-0.725999609388367
6871	-0.977009177581990	-0.810466227882480	-0.999999999715883	-0.729166666667452
6876	-0.978701271278191	-0.812317305476032	-0.999999999732280	-0.730262344792605
6881	-0.980273684711057	-0.815368748875282	-0.999999999739078	-0.733930439709942
6886	-0.981995904644522	-0.816059334878996	-0.999999999750555	-0.737790893529216
6891	-0.984142386294182	-0.817020474669735	-0.999999999765225	-0.739262945067275
6896	-0.985671641790856	-0.819372723772878	-0.999999999775926	-0.740969018920588
6901	-0.987157028296266	-0.821676414339149	-0.999999999778943	-0.742481841934136
6906	-0.989044591580932	-0.823841067081377	-0.999999999789783	-0.745156022589218
6911	-0.991674639300079	-0.824742657027388	-0.999999999793185	-0.750459289860173
6916	-0.993218847705617	-0.825766968109587	-0.999999999795985	-0.753023370997311
6921	-0.996395555301386	-0.826812172026207	-0.999999999798946	-0.755391547799981
6926	-0.997012894611405	-0.828445265807600	-0.999999999807473	-0.759253664852753
6931	-0.998889603060761	-0.831310865824193	-0.999999999813062	-0.762066836841400
6936	-0.999747672562402	-0.833156752276124	-0.999999999820274	-0.763888888775798
6941	-0.999999991885309	-0.834022723930594	-0.999999999826852	-0.765166828191715
6946	-0.999999995860100	-0.835878777597803	-0.999999999829637	-0.768299802005330
6951	-0.999999997550702	-0.837531386235277	-0.999999999830281	-0.769922787684045
6956	-0.999999998313213	-0.838095049021644	-0.999999999833923	-0.771553816183502
6961	-0.999999998754540	-0.839364516597690	-0.999999999835413	-0.773805243894773
6966	-0.999999999057731	-0.839944982517176	-0.999999999839339	-0.774854347809964
6971	-0.999999999198110	-0.840327511555903	-0.999999999847131	-0.775694444366709
6976	-0.999999999283381	-0.841605671972461	-0.999999999850332	-0.777981521627461
6981	-0.999999999360625	-0.843068568222466	-0.999999999858209	-0.780476370379933
6986	-0.999999999430441	-0.844216795430601	-0.999999999861479	-0.781437778603545
6991	-0.999999999476208	-0.844819754656803	-0.999999999863996	-0.785936275463076
6996	-0.999999999531782	-0.848733150092269	-0.999999999869794	-0.787979794549649
7001	-0.999999999555136	-0.850521223785220	-0.999999999874447	-0.789302394862666
7006	-0.999999999569216	-0.851671660561890	-0.999999999877365	-0.791447363141748
7011	-0.999999999577878	-0.853286955890840	-0.999999999881754	-0.795388204288333
7016	-0.999999999592604	-0.853703609019433	-0.999999999890518	-0.797598865547098
7021	-0.999999999628009	-0.855076178637631	-0.999999999892068	-0.802083333330131
7026	-0.999999999638360	-0.857088602011277	-0.999999999895107	-0.806438534746398
7031	-0.999999999656286	-0.857690100775798	-0.999999999897505	-0.808147124782841
7036	-0.999999999667606	-0.860017891551248	-0.999999999899857	-0.810066499063388
7041	-0.999999999683495	-0.862355618887990	-0.999999999903412	-0.811073495110374
7046	-0.999999999696449	-0.863700205900308	-0.999999999907222	-0.815562229490646
7051	-0.999999999709875	-0.864320043797521	-0.999999999910715	-0.817894315813299
7056	-0.999999999726086	-0.865322115743849	-0.999999999913484	-0.820132312624660
7061	-0.999999999735563	-0.866814791518749	-0.999999999915248	-0.821367519883851
7066	-0.999999999749465	-0.868026314255866	-0.999999999916799	-0.823592103322844
7071	-0.999999999758359	-0.869328454417999	-0.999999999919449	-0.826805812675632
7076	-0.999999999775690	-0.871113292824731	-0.999999999922248	-0.828103005624290
7081	-0.999999999784306	-0.873969589381317	-0.999999999927415	-0.831249759341787
7086	-0.999999999796501	-0.874877956966387	-0.999999999930381	-0.835888199536419
7091	-0.999999999802671	-0.876475403769335	-0.999999999931941	-0.840277777777582
7096	-0.999999999806858	-0.877461049273881	-0.999999999934017	-0.843232890492982
7101	-0.999999999815474	-0.878757031624049	-0.999999999935435	-0.844177376156291
7106	-0.999999999826632	-0.879306000979274	-0.999999999935913	-0.845042922911600
7111	-0.999999999830265	-0.879715100204588	-0.999999999937649	-0.846775723677621
7116	-0.999999999833457	-0.881552412370202	-0.999999999940327	-0.851368267800114
7121	-0.999999999838406	-0.882974043243842	-0.999999999941987	-0.851987984884060
7126	-0.999999999846057	-0.884963813206505	-0.999999999944488	-0.853839329840292
7131	-0.999999999851758	-0.886107402197754	-0.999999999945203	-0.857538053557739
7136	-0.999999999854318	-0.888232832149461	-0.999999999945772	-0.859286261790172
7141	-0.999999999856911	-0.888979259647013	-0.999999999947416	-0.862181283932450
7146	-0.999999999865083	-0.890261615501936	-0.999999999949327	-0.864271781519318
7151	-0.999999999871106	-0.892033675870857	-0.999999999951237	-0.865625767674977
7156	-0.999999999878135	-0.894338070359600	-0.999999999952601	-0.867265464767975
7161	-0.999999999886089	-0.895246914915877	-0.999999999953260	-0.869792451849210
7166	-0.999999999890285	-0.896110173893815	-0.999999999954599	-0.871080178290974
7171	-0.999999999892570	-0.897297426427381	-0.999999999955855	-0.875386561962561
7176	-0.999999999894652	-0.898888547152025	-0.999999999958092	-0.876388888856183
7181	-0.999999999902406	-0.900902807483324	-0.999999999959213	-0.879175948309060
7186	-0.999999999906455	-0.902619788503688	-0.999999999961102	-0.882159387069511
7191	-0.999999999908656	-0.903342326947089	-0.999999999961762	-0.886247574013847
7196	-0.999999999910228	-0.905612194277921	-0.999999999962459	-0.887741258123415
7201	-0.999999999914713	-0.907736438086696	-0.999999999962997	-0.888699629677692
7206	-0.999999999915981	-0.909419950742185	-0.999999999964034	-0.892043635581709
7211	-0.999999999918483	-0.910970878934225	-0.999999999964918	-0.892393635514057
7216	-0.999999999927297	-0.911980612796063	-0.999999999966211	-0.895221060940610
7221	-0.999999999928563	-0.913230414315237	-0.999999999967910	-0.897215277641329
7226	-0.999999999931072	-0.914604759929899	-0.999999999968727	-0.899858750919826
7231	-0.999999999934517	-0.915548953702363	-0.999999999970105	-0.901632664645355
7236	-0.999999999937030	-0.917178117867128	-0.999999999971082	-0.902543825755192
7241	-0.999999999940088	-0.918283051378509	-0.999999999971936	-0.904671578846335
7246	-0.999999999942395	-0.919932296405191	-0.999999999973652	-0.905106165492712
7251	-0.999999999943793	-0.920735515962340	-0.999999999973749	-0.906069204766798
7256	-0.999999999946351	-0.922730838818391	-0.999999999974417	-0.908825560423278
7261	-0.999999999949308	-0.923954708723033	-0.999999999975008	-0.911722855768179
7266	-0.999999999950305	-0.925705029005089	-0.999999999975776	-0.915539471949048
7271	-0.999999999951763	-0.926201526491917	-0.999999999976394	-0.918358766175270
7276	-0.999999999952583	-0.926852092391217	-0.999999999977076	-0.920806528442952
7281	-0.999999999953518	-0.927889048614424	-0.999999999977536	-0.923165208894558
7286	-0.999999999955087	-0.928413014311653	-0.999999999978126	-0.924810380665202
7291	-0.999999999956187	-0.928984463957555	-0.999999999978720	-0.928551626424737
7296	-0.999999999957787	-0.930867998976516	-0.999999999979289	-0.930493360592137
7301	-0.999999999958581	-0.932698127769894	-0.999999999979870	-0.932142593732198
7306	-0.999999999960081	-0.933319353361621	-0.999999999980587	-0.934889497454378
7311	-0.999999999960440	-0.934856544849911	-0.999999999980937	-0.936686455760369
7316	-0.999999999961348	-0.935829833786759	-0.999999999981556	-0.939814550531134
7321	-0.999999999962314	-0.938248712168996	-0.999999999981882	-0.941880813432282
7326	-0.999999999963902	-0.938729023103477	-0.999999999982317	-0.943189413848090
7331	-0.999999999964606	-0.940508692184436	-0.999999999982656	-0.945464442706990
7336	-0.999999999965351	-0.942159983852892	-0.999999999983295	-0.947214398213353
7341	-0.999999999965754	-0.942866243704521	-0.999999999983511	-0.949959212043593
7346	-0.999999999966950	-0.944148822873192	-0.999999999983918	-0.952275977530849
7351	-0.999999999967458	-0.944637808311981	-0.999999999984066	-0.955361726791532
7356	-0.999999999968921	-0.946073146217455	-0.999999999984223	-0.958380863051071
7361	-0.999999999970232	-0.946448514070173	-0.999999999984415	-0.960148841855815
7366	-0.999999999971903	-0.947647110165581	-0.999999999984555	-0.961817017500581
7371	-0.999999999972307	-0.949622437192480	-0.999999999984646	-0.963420882548644
7376	-0.999999999973271	-0.950984833734657	-0.999999999984843	-0.965843800427505
7381	-0.999999999973805	-0.952337994388760	-0.999999999985149	-0.967929838150366
7386	-0.999999999974351	-0.953927450874478	-0.999999999985485	-0.971431435642289
7391	-0.999999999974970	-0.954886719797154	-0.999999999985748	-0.974929834645363
7396	-0.999999999975524	-0.957013456061984	-0.999999999985935	-0.977786339715321
7401	-0.999999999976569	-0.958191668358227	-0.999999999986398	-0.979251276222022
7406	-0.999999999976868	-0.959850425276844	-0.999999999986782	-0.981141553080338
7411	-0.999999999977341	-0.960971020775933	-0.999999999987018	-0.982763916006675
7416	-0.999999999977631	-0.961907522971644	-0.999999999987186	-0.984356154236020
7421	-0.999999999978127	-0.962606642686298	-0.999999999987535	-0.987868183912535
7426	-0.999999999978561	-0.963560264265015	-0.999999999987913	-0.992361111111087
7431	-0.999999999978934	-0.964419589681613	-0.999999999988056	-0.993771412677044
7436	-0.999999999979588	-0.966176241736436	-0.999999999988275	-0.997853861750842
7441	-0.999999999980073	-0.967363284075166	-0.999999999988442	-0.999591830775668
7446	-0.999999999980660	-0.968869620359551	-0.999999999988712	-0.999999998504728
7451	-0.999999999981276	-0.970093835727864	-0.999999999989110	-0.999999998732989
7456	-0.999999999981560	-0.970632901796756	-0.999999999989254	-0.999999999158582
7461	-0.999999999981881	-0.971842397645677	-0.999999999989679	-0.999999999218975
7466	-0.999999999982349	-0.972784270506731	-0.999999999990049	-0.999999999402553
7471	-0.999999999982785	-0.973390717784803	-0.999999999990339	-0.999999999489246
7476	-0.999999999983790	-0.974625571161244	-0.999999999990427	-0.999999999542831
7481	-0.999999999984024	-0.975835433809595	-0.999999999990739	-0.999999999621143
7486	-0.999999999984317	-0.976268516693981	-0.999999999990909	-0.999999999649330
7491	-0.999999999984558	-0.976996172481706	-0.999999999990968	-0.999999999672069
7496	-0.999999999985190	-0.977939990280887	-0.999999999991177	-0.999999999690673
7501	-0.999999999985452	-0.979317691640821	-0.999999999991336	-0.999999999711428
7506	-0.999999999986172	-0.980988799636579	-0.999999999991489	-0.999999999731229
7511	-0.999999999986635	-0.981646826934216	-0.999999999991580	-0.999999999747344
7516	-0.999999999986814	-0.982535196921313	-0.999999999991650	-0.999999999753509
7521	-0.999999999987396	-0.984206370491779	-0.999999999991795	-0.999999999767453
7526	-0.999999999987648	-0.985601938188946	-0.999999999992011	-0.999999999791043
7531	-0.999999999987791	-0.986899171013293	-0.999999999992083	-0.999999999807381
7536	-0.999999999987983	-0.988570010710597	-0.999999999992285	-0.999999999809845
7541	-0.999999999988305	-0.988916179881446	-0.999999999992621	-0.999999999835930
7546	-0.999999999988485	-0.990697518637798	-0.999999999992756	-0.999999999843083
7551	-0.999999999988737	-0.992028025751311	-0.999999999992841	-0.999999999850396
7556	-0.999999999988923	-0.993374776856047	-0.999999999992994	-0.999999999857054
7561	-0.999999999989148	-0.994982880117288	-0.999999999993124	-0.999999999870537
7566	-0.999999999989456	-0.995995776594427	-0.999999999993284	-0.999999999880895
7571	-0.999999999989670	-0.996902523016282	-0.999999999993364	-0.999999999887960
7576	-0.999999999989851	-0.998025830200135	-0.999999999993543	-0.999999999892382
7581	-0.999999999990139	-0.999541866930242	-0.999999999993654	-0.999999999896265
7586	-0.999999999990213	-0.999999998533708	-0.999999999993863	-0.999999999898188
7591	-0.999999999990480	-0.999999998945558	-0.999999999993964	-0.999999999902572
7596	-0.999999999990678	-0.999999999300617	-0.999999999994138	-0.999999999907753
7601	-0.999999999990795	-0.999999999420945	-0.999999999994229	-0.999999999915131
7606	-0.999999999990937	-0.999999999478797	-0.999999999994330	-0.999999999922451
7611	-0.999999999991106	-0.999999999574580	-0.999999999994409	-0.999999999923727
7616	-0.999999999991389	-0.999999999650825	-0.999999999994514	-0.999999999927523
7621	-0.999999999991627	-0.999999999710796	-0.999999999994559	-0.999999999931851
7626	-0.999999999991730	-0.999999999725763	-0.999999999994693	-0.999999999934908
7631	-0.999999999991945	-0.999999999749605	-0.999999999994781	-0.999999999938298
7636	-0.999999999992074	-0.999999999769104	-0.999999999994989	-0.999999999940490
7641	-0.999999999992150	-0.999999999783788	-0.999999999995081	-0.999999999943648
7646	-0.999999999992301	-0.999999999793384	-0.999999999995268	-0.999999999944750
7651	-0.999999999992367	-0.999999999799144	-0.999999999995443	-0.999999999948749
7656	-0.999999999992503	-0.999999999815322	-0.999999999995568	-0.999999999949645
7661	-0.999999999992921	-0.999999999823176	-0.999999999995717	-0.999999999953455
7666	-0.999999999992998	-0.999999999833065	-0.999999999995794	-0.999999999954269
7671	-0.999999999993064	-0.999999999840861	-0.999999999995862	-0.999999999954901
7676	-0.999999999993170	-0.999999999851246	-0.999999999995913	-0.999999999956890
7681	-0.999999999993245	-0.999999999860895	-0.999999999995994	-0.999999999958379
7686	-0.999999999993540	-0.999999999865416	-0.999999999996136	-0.999999999961214
7691	-0.999999999993763	-0.999999999869273	-0.999999999996250	-0.999999999962863
7696	-0.999999999994012	-0.999999999873389	-0.999999999996324	-0.999999999963700
7701	-0.999999999994196	-0.999999999879370	-0.999999999996427	-0.999999999964284
7706	-0.999999999994325	-0.999999999883891	-0.999999999996480	-0.999999999966306
7711	-0.999999999994452	-0.999999999896967	-0.999999999996534	-0.999999999967737
7716	-0.999999999994602	-0.999999999903216	-0.999999999996608	-0.999999999969264
7721	-0.999999999994728	-0.999999999909764	-0.999999999996715	-0.999999999970730
7726	-0.999999999994960	-0.999999999912966	-0.999999999996816	-0.999999999972031
7731	-0.999999999995064	-0.999999999913906	-0.999999999996885	-0.999999999972679
7736	-0.999999999995160	-0.999999999919190	-0.999999999996968	-0.999999999973437
7741	-0.999999999995239	-0.999999999924960	-0.999999999997032	-0.999999999974481
7746	-0.999999999995358	-0.999999999928033	-0.999999999997080	-0.999999999975268
7751	-0.999999999995700	-0.999999999932210	-0.999999999997165	-0.999999999976610
7756	-0.999999999995761	-0.999999999935543	-0.999999999997295	-0.999999999977073
7761	-0.999999999995844	-0.999999999939156	-0.999999999997396	-0.999999999977690
7766	-0.999999999995937	-0.999999999945854	-0.999999999997511	-0.999999999978471
7771	-0.999999999996046	-0.999999999948655	-0.999999999997577	-0.999999999979143
7776	-0.999999999996144	-0.999999999949706	-0.999999999997609	-0.999999999979652
7781	-0.999999999996233	-0.999999999950855	-0.999999999997690	-0.999999999980371
7786	-0.999999999996349	-0.999999999952734	-0.999999999997723	-0.999999999981151
7791	-0.999999999996453	-0.999999999955448	-0.999999999997779	-0.999999999981664
7796	-0.999999999996518	-0.999999999958956	-0.999999999997849	-0.999999999982128
7801	-0.999999999996581	-0.999999999960479	-0.999999999997992	-0.999999999982591
7806	-0.999999999996669	-0.999999999963230	-0.999999999998031	-0.999999999982883
7811	-0.999999999996761	-0.999999999966131	-0.999999999998088	-0.999999999983282
7816	-0.999999999996806	-0.999999999967017	-0.999999999998138	-0.999999999983983
7821	-0.999999999996895	-0.999999999968216	-0.999999999998177	-0.999999999984469
7826	-0.999999999997005	-0.999999999969196	-0.999999999998213	-0.999999999984754
7831	-0.999999999997134	-0.999999999970158	-0.999999999998270	-0.999999999985493
7836	-0.999999999997166	-0.999999999971157	-0.999999999998307	-0.999999999985705
7841	-0.999999999997262	-0.999999999972529	-0.999999999998335	-0.999999999986180
7846	-0.999999999997415	-0.999999999973199	-0.999999999998367	-0.999999999986610
7851	-0.999999999997475	-0.999999999974100	-0.999999999998402	-0.999999999986718
7856	-0.999999999997521	-0.999999999976118	-0.999999999998430	-0.999999999987088
7861	-0.999999999997549	-0.999999999976877	-0.999999999998451	-0.999999999987371
7866	-0.999999999997645	-0.999999999978230	-0.999999999998479	-0.999999999987648
7871	-0.999999999997683	-0.999999999979532	-0.999999999998523	-0.999999999988502
7876	-0.999999999997773	-0.999999999980022	-0.999999999998554	-0.999999999988660
7881	-0.999999999997848	-0.999999999981086	-0.999999999998567	-0.999999999988807
7886	-0.999999999997913	-0.999999999982215	-0.999999999998590	-0.999999999989314
7891	-0.999999999997976	-0.999999999983366	-0.999999999998665	-0.999999999989635
7896	-0.999999999998040	-0.999999999983965	-0.999999999998711	-0.999999999990205
7901	-0.999999999998070	-0.999999999984210	-0.999999999998774	-0.999999999990356
7906	-0.999999999998179	-0.999999999984817	-0.999999999998801	-0.999999999990519
7911	-0.999999999998273	-0.999999999985622	-0.999999999998841	-0.999999999991137
7916	-0.999999999998340	-0.999999999985958	-0.999999999998868	-0.999999999991425
7921	-0.999999999998360	-0.999999999986188	-0.999999999998881	-0.999999999991593
7926	-0.999999999998389	-0.999999999986943	-0.999999999998914	-0.999999999991867
7931	-0.999999999998472	-0.999999999987167	-0.999999999998927	-0.999999999992059
7936	-0.999999999998523	-0.999999999987588	-0.999999999998938	-0.999999999992155
7941	-0.999999999998577	-0.999999999988117	-0.999999999998967	-0.999999999992329
7946	-0.999999999998625	-0.999999999988473	-0.999999999998985	-0.999999999992539
7951	-0.999999999998659	-0.999999999988738	-0.999999999998997	-0.999999999992696
7956	-0.999999999998675	-0.999999999989356	-0.999999999999024	-0.999999999992817
7961	-0.999999999998706	-0.999999999990154	-0.999999999999042	-0.999999999993119
7966	-0.999999999998729	-0.999999999990586	-0.999999999999057	-0.999999999993218
7971	-0.999999999998774	-0.999999999990859	-0.999999999999084	-0.999999999993518
7976	-0.999999999998794	-0.999999999991154	-0.999999999999120	-0.999999999993601
7981	-0.999999999998817	-0.999999999991661	-0.999999999999136	-0.999999999993989
7986	-0.999999999998837	-0.999999999991820	-0.999999999999158	-0.999999999994103
7991	-0.999999999998856	-0.999999999992144	-0.999999999999183	-0.999999999994290
7996	-0.999999999998870	-0.999999999992670	-0.999999999999206	-0.999999999994484
8001	-0.999999999998903	-0.999999999993098	-0.999999999999220	-0.999999999994593
8006	-0.999999999998924	-0.999999999993417	-0.999999999999252	-0.999999999994806
8011	-0.999999999998973	-0.999999999993657	-0.999999999999267	-0.999999999995017
8016	-0.999999999998984	-0.999999999993928	-0.999999999999275	-0.999999999995201
8021	-0.999999999999018	-0.999999999994099	-0.999999999999283	-0.999999999995383
8026	-0.999999999999043	-0.999999999994543	-0.999999999999294	-0.999999999995526
8031	-0.999999999999071	-0.999999999994700	-0.999999999999336	-0.999999999995773
8036	-0.999999999999087	-0.999999999994977	-0.999999999999344	-0.999999999995888
8041	-0.999999999999098	-0.999999999995352	-0.999999999999358	-0.999999999995988
8046	-0.999999999999117	-0.999999999995532	-0.999999999999380	-0.999999999996077
8051	-0.999999999999120	-0.999999999995786	-0.999999999999392	-0.999999999996276
8056	-0.999999999999138	-0.999999999996082	-0.999999999999397	-0.999999999996369
8061	-0.999999999999150	-0.999999999996276	-0.999999999999413	-0.999999999996507
8066	-0.999999999999190	-0.999999999996368	-0.999999999999428	-0.999999999996642
8071	-0.999999999999211	-0.999999999996466	-0.999999999999434	-0.999999999996715
8076	-0.999999999999244	-0.999999999996644	-0.999999999999443	-0.999999999996868
8081	-0.999999999999259	-0.999999999996726	-0.999999999999459	-0.999999999996915
8086	-0.999999999999274	-0.999999999996863	-0.999999999999470	-0.999999999997030
8091	-0.999999999999280	-0.999999999996995	-0.999999999999487	-0.999999999997258
8096	-0.999999999999290	-0.999999999997055	-0.999999999999503	-0.999999999997324
8101	-0.999999999999312	-0.999999999997115	-0.999999999999514	-0.999999999997424
8106	-0.999999999999317	-0.999999999997190	-0.999999999999524	-0.999999999997526
8111	-0.999999999999333	-0.999999999997267	-0.999999999999537	-0.999999999997628
8116	-0.999999999999348	-0.999999999997314	-0.999999999999547	-0.999999999997730
8121	-0.999999999999378	-0.999999999997498	-0.999999999999558	-0.999999999997816
8126	-0.999999999999406	-0.999999999997579	-0.999999999999562	-0.999999999997877
8131	-0.999999999999430	-0.999999999997725	-0.999999999999567	-0.999999999997934
8136	-0.999999999999446	-0.999999999997824	-0.999999999999570	-0.999999999997999
8141	-0.999999999999460	-0.999999999997992	-0.999999999999582	-0.999999999998084
8146	-0.999999999999469	-0.999999999998078	-0.999999999999590	-0.999999999998166
8151	-0.999999999999480	-0.999999999998163	-0.999999999999596	-0.999999999998182
8156	-0.999999999999491	-0.999999999998182	-0.999999999999603	-0.999999999998216
8161	-0.999999999999502	-0.999999999998213	-0.999999999999611	-0.999999999998325
8166	-0.999999999999513	-0.999999999998259	-0.999999999999615	-0.999999999998386
8171	-0.999999999999519	-0.999999999998353	-0.999999999999628	-0.999999999998424
8176	-0.999999999999530	-0.999999999998415	-0.999999999999637	-0.999999999998508
8181	-0.999999999999540	-0.999999999998478	-0.999999999999643	-0.999999999998542
8186	-0.999999999999550	-0.999999999998598	-0.999999999999650	-0.999999999998565
8191	-0.999999999999556	-0.999999999998643	-0.999999999999657	-0.999999999998612
8196	-0.999999999999564	-0.999999999998674	-0.999999999999666	-0.999999999998658
8201	-0.999999999999584	-0.999999999998718	-0.999999999999671	-0.999999999998720
8206	-0.999999999999597	-0.999999999998749	-0.999999999999674	-0.999999999998784
8211	-0.999999999999606	-0.999999999998797	-0.999999999999680	-0.999999999998812
8216	-0.999999999999626	-0.999999999998855	-0.999999999999689	-0.999999999998846
8221	-0.999999999999638	-0.999999999998903	-0.999999999999695	-0.999999999998897
8226	-0.999999999999645	-0.999999999998945	-0.999999999999704	-0.999999999998922
8231	-0.999999999999654	-0.999999999998963	-0.999999999999711	-0.999999999998957
8236	-0.999999999999664	-0.999999999998993	-0.999999999999716	-0.999999999998976
8241	-0.999999999999671	-0.999999999999036	-0.999999999999723	-0.999999999999051
8246	-0.999999999999681	-0.999999999999052	-0.999999999999728	-0.999999999999083
8251	-0.999999999999693	-0.999999999999072	-0.999999999999732	-0.999999999999116
8256	-0.999999999999700	-0.999999999999133	-0.999999999999738	-0.999999999999150
8261	-0.999999999999715	-0.999999999999158	-0.999999999999744	-0.999999999999167
8266	-0.999999999999721	-0.999999999999189	-0.999999999999750	-0.999999999999182
8271	-0.999999999999729	-0.999999999999248	-0.999999999999755	-0.999999999999222
8276	-0.999999999999732	-0.999999999999287	-0.999999999999756	-0.999999999999245
8281	-0.999999999999739	-0.999999999999326	-0.999999999999763	-0.999999999999261
8286	-0.999999999999745	-0.999999999999349	-0.999999999999769	-0.999999999999290
8291	-0.999999999999749	-0.999999999999365	-0.999999999999773	-0.999999999999310
8296	-0.999999999999754	-0.999999999999399	-0.999999999999777	-0.999999999999342
8301	-0.999999999999760	-0.999999999999418	-0.999999999999781	-0.999999999999360
8306	-0.999999999999765	-0.999999999999462	-0.999999999999788	-0.999999999999372
8311	-0.999999999999771	-0.999999999999470	-0.999999999999789	-0.999999999999379
8316	-0.999999999999775	-0.999999999999481	-0.999999999999792	-0.999999999999400
8321	-0.999999999999779	-0.999999999999491	-0.999999999999796	-0.999999999999420
8326	-0.999999999999785	-0.999999999999523	-0.999999999999801	-0.999999999999430
8331	-0.999999999999792	-0.999999999999531	-0.999999999999805	-0.999999999999453
8336	-0.999999999999800	-0.999999999999542	-0.999999999999807	-0.999999999999463
8341	-0.999999999999801	-0.999999999999550	-0.999999999999811	-0.999999999999495
8346	-0.999999999999805	-0.999999999999557	-0.999999999999816	-0.999999999999511
8351	-0.999999999999811	-0.999999999999563	-0.999999999999819	-0.999999999999517
8356	-0.999999999999819	-0.999999999999575	-0.999999999999825	-0.999999999999535
8361	-0.999999999999825	-0.999999999999582	-0.999999999999829	-0.999999999999561
8366	-0.999999999999827	-0.999999999999598	-0.999999999999832	-0.999999999999574
8371	-0.999999999999829	-0.999999999999622	-0.999999999999835	-0.999999999999584
8376	-0.999999999999835	-0.999999999999635	-0.999999999999837	-0.999999999999601
8381	-0.999999999999838	-0.999999999999648	-0.999999999999842	-0.999999999999615
8386	-0.999999999999843	-0.999999999999660	-0.999999999999843	-0.999999999999634
8391	-0.999999999999846	-0.999999999999665	-0.999999999999846	-0.999999999999654
8396	-0.999999999999850	-0.999999999999672	-0.999999999999848	-0.999999999999662
8401	-0.999999999999853	-0.999999999999682	-0.999999999999850	-0.999999999999676
8406	-0.999999999999855	-0.999999999999705	-0.999999999999852	-0.999999999999687
8411	-0.999999999999859	-0.999999999999712	-0.999999999999856	-0.999999999999697
8416	-0.999999999999861	-0.999999999999714	-0.999999999999858	-0.999999999999712
8421	-0.999999999999864	-0.999999999999721	-0.999999999999861	-0.999999999999720
8426	-0.999999999999866	-0.999999999999730	-0.999999999999864	-0.999999999999733
8431	-0.999999999999870	-0.999999999999740	-0.999999999999866	-0.999999999999739
8436	-0.999999999999873	-0.999999999999748	-0.999999999999871	-0.999999999999747
8441	-0.999999999999874	-0.999999999999755	-0.999999999999872	-0.999999999999755
8446	-0.999999999999877	-0.999999999999765	-0.999999999999873	-0.999999999999762
8451	-0.999999999999880	-0.999999999999772	-0.999999999999876	-0.999999999999764
8456	-0.999999999999882	-0.999999999999778	-0.999999999999878	-0.999999999999770
8461	-0.999999999999886	-0.999999999999781	-0.999999999999881	-0.999999999999774
8466	-0.999999999999888	-0.999999999999788	-0.999999999999881	-0.999999999999777
8471	-0.999999999999892	-0.999999999999792	-0.999999999999885	-0.999999999999783
8476	-0.999999999999895	-0.999999999999802	-0.999999999999886	-0.999999999999793
8481	-0.999999999999897	-0.999999999999806	-0.999999999999888	-0.999999999999798
8486	-0.999999999999898	-0.999999999999810	-0.999999999999890	-0.999999999999804
8491	-0.999999999999900	-0.999999999999814	-0.999999999999895	-0.999999999999808
8496	-0.999999999999902	-0.999999999999820	-0.999999999999900	-0.999999999999814
8501	-0.999999999999904	-0.999999999999829	-0.999999999999903	-0.999999999999824
8506	-0.999999999999907	-0.999999999999833	-0.999999999999906	-0.999999999999829
8511	-0.999999999999909	-0.999999999999837	-0.999999999999908	-0.999999999999833
8516	-0.999999999999911	-0.999999999999842	-0.999999999999910	-0.999999999999837
8521	-0.999999999999914	-0.999999999999847	-0.999999999999912	-0.999999999999849
8526	-0.999999999999916	-0.999999999999850	-0.999999999999914	-0.999999999999853
8531	-0.999999999999917	-0.999999999999854	-0.999999999999916	-0.999999999999856
8536	-0.999999999999921	-0.999999999999859	-0.999999999999917	-0.999999999999861
8541	-0.999999999999922	-0.999999999999862	-0.999999999999919	-0.999999999999863
8546	-0.999999999999923	-0.999999999999866	-0.999999999999922	-0.999999999999868
8551	-0.999999999999926	-0.999999999999870	-0.999999999999923	-0.999999999999870
8556	-0.999999999999928	-0.999999999999877	-0.999999999999926	-0.999999999999873
8561	-0.999999999999931	-0.999999999999879	-0.999999999999926	-0.999999999999881
8566	-0.999999999999933	-0.999999999999884	-0.999999999999929	-0.999999999999884
8571	-0.999999999999933	-0.999999999999889	-0.999999999999930	-0.999999999999886
8576	-0.999999999999934	-0.999999999999891	-0.999999999999933	-0.999999999999891
8581	-0.999999999999935	-0.999999999999896	-0.999999999999936	-0.999999999999893
8586	-0.999999999999938	-0.999999999999898	-0.999999999999939	-0.999999999999895
8591	-0.999999999999939	-0.999999999999901	-0.999999999999940	-0.999999999999897
8596	-0.999999999999940	-0.999999999999903	-0.999999999999941	-0.999999999999899
8601	-0.999999999999942	-0.999999999999904	-0.999999999999943	-0.999999999999905
8606	-0.999999999999944	-0.999999999999907	-0.999999999999945	-0.999999999999909
8611	-0.999999999999946	-0.999999999999912	-0.999999999999946	-0.999999999999914
8616	-0.999999999999950	-0.999999999999914	-0.999999999999947	-0.999999999999916
8621	-0.999999999999950	-0.999999999999917	-0.999999999999949	-0.999999999999918
8626	-0.999999999999952	-0.999999999999918	-0.999999999999950	-0.999999999999921
8631	-0.999999999999952	-0.999999999999920	-0.999999999999951	-0.999999999999923
8636	-0.999999999999954	-0.999999999999924	-0.999999999999951	-0.999999999999927
8641	-0.999999999999955	-0.999999999999926	-0.999999999999953	-0.999999999999928
8646	-0.999999999999956	-0.999999999999929	-0.999999999999954	-0.999999999999931
8651	-0.999999999999958	-0.999999999999929	-0.999999999999956	-0.999999999999932
8656	-0.999999999999958	-0.999999999999933	-0.999999999999957	-0.999999999999936
8661	-0.999999999999959	-0.999999999999937	-0.999999999999958	-0.999999999999938
8666	-0.999999999999959	-0.999999999999940	-0.999999999999959	-0.999999999999940
8671	-0.999999999999961	-0.999999999999944	-0.999999999999962	-0.999999999999942
8676	-0.999999999999961	-0.999999999999947	-0.999999999999964	-0.999999999999946
8681	-0.999999999999963	-0.999999999999948	-0.999999999999966	-0.999999999999948
8686	-0.999999999999964	-0.999999999999950	-0.999999999999970	-0.999999999999955
8691	-0.999999999999965	-0.999999999999953	-0.999999999999973	-0.999999999999957
8696	-0.999999999999967	-0.999999999999956	-0.999999999999975	-0.999999999999960
8701	-0.999999999999969	-0.999999999999957	-0.999999999999976	-0.999999999999963
8706	-0.999999999999971	-0.999999999999959	-0.999999999999979	-0.999999999999964
8711	-0.999999999999973	-0.999999999999962	-0.999999999999980	-0.999999999999967
8716	-0.999999999999977	-0.999999999999965	-0.999999999999981	-0.999999999999968
8721	-0.999999999999978	-0.999999999999969	-0.999999999999983	-0.999999999999970
8726	-0.999999999999980	-0.999999999999971	-0.999999999999985	-0.999999999999973
8731	-0.999999999999984	-0.999999999999974	-0.999999999999987	-0.999999999999974
8736	-0.999999999999985	-0.999999999999975	-0.999999999999988	-0.999999999999977
8741	-0.999999999999989	-0.999999999999978	-0.999999999999990	-0.999999999999982
8746	-0.999999999999990	-0.999999999999981	-0.999999999999992	-0.999999999999986
8751	-0.999999999999993	-0.999999999999989	-0.999999999999994	-0.999999999999990
8756	-0.999999999999995	-0.999999999999995	-0.999999999999998	-0.999999999999995

==> Plots/Data/flowsNSWPH2.dat <==
$h$	$s1$	$s2$	$s3$	$s4$
1	1.67499999999999	3.35000000000000	2.50999999999997	1.44000000000000
6	1.67499999999998	3.34999999999999	2.50999999999993	1.44000000000000
11	1.67499999999997	3.34999999999998	2.50999999999989	1.44000000000000
16	1.67499999999995	3.34999999999997	2.50999999999987	1.44000000000000
21	1.67499999999994	3.34999999999997	2.50999999999984	1.44000000000000
26	1.67499999999993	3.34999999999996	2.50999999999982	1.44000000000000
31	1.67499999999992	3.34999999999995	2.50999999999976	1.44000000000000
36	1.67499999999989	3.34999999999994	2.50999999999964	1.44000000000000
41	1.67499999999989	3.34999999999993	2.50999999999961	1.44000000000000
46	1.67499999999986	3.34999999999993	2.50999999999956	1.43999999999999
51	1.67499999999985	3.34999999999992	2.50999999999947	1.43999999999999
56	1.67499999999983	3.34999999999991	2.50999999999941	1.43999999999999
61	1.67499999999982	3.34999999999990	2.50999999999935	1.43999999999999
66	1.67499999999978	3.34999999999989	2.50999999999931	1.43999999999999
71	1.67499999999975	3.34999999999988	2.50999999999894	1.43999999999999
76	1.67499999999971	3.34999999999987	2.50999999999890	1.43999999999999
81	1.67499999999970	3.34999999999985	2.50999999999879	1.43999999999999
86	1.67499999999965	3.34999999999985	2.50999999999866	1.43999999999999
91	1.67499999999960	3.34999999999984	2.50999999999858	1.43999999999999
96	1.67499999999954	3.34999999999982	2.50999999999848	1.43999999999999
101	1.67499999999950	3.34999999999981	2.50999999999843	1.43999999999999
106	1.67499999999947	3.34999999999979	2.50999999999817	1.43999999999999
111	1.67499999999941	3.34999999999977	2.50999999999806	1.43999999999999
116	1.67499999999935	3.34999999999974	2.50999999999781	1.43999999999999
121	1.67499999999931	3.34999999999973	2.50999999999748	1.43999999999999
126	1.67499999999925	3.34999999999970	2.50999999999718	1.43999999999999
131	1.67499999999921	3.34999999999970	2.50999999999696	1.43999999999998
136	1.67499999999917	3.34999999999965	2.50999999999680	1.43999999999998
141	1.67499999999911	3.34999999999963	2.50999999999641	1.43999999999998
146	1.67499999999905	3.34999999999960	2.50999999999599	1.43999999999998
151	1.67499999999899	3.34999999999956	2.50999999999579	1.43999999999998
156	1.67499999999894	3.34999999999952	2.50999999999510	1.43999999999998
161	1.67499999999885	3.34999999999949	2.50999999999485	1.43999999999998
166	1.67499999999870	3.34999999999945	2.50999999999390	1.43999999999998
171	1.67499999999851	3.34999999999941	2.50999999999308	1.43999999999998
176	1.67499999999841	3.34999999999939	2.50999999999233	1.43999999999998
181	1.67499999999824	3.34999999999936	2.50999999999123	1.43999999999998
186	1.67499999999813	3.34999999999927	2.50999999999017	1.43999999999997
191	1.67499999999805	3.34999999999923	2.50999999998977	1.43999999999997
196	1.67499999999794	3.34999999999917	2.50999999998850	1.43999999999997
201	1.67499999999778	3.34999999999913	2.50999999998770	1.43999999999997
206	1.67499999999755	3.34999999999909	2.50999999998707	1.43999999999997
211	1.67499999999733	3.34999999999905	2.50999999998632	1.43999999999997
216	1.67499999999724	3.34999999999901	2.50999999998531	1.43999999999997
221	1.67499999999713	3.34999999999890	2.50999999998346	1.43999999999997
226	1.67499999999697	3.34999999999884	2.50999999998234	1.43999999999997
231	1.67499999999684	3.34999999999878	2.50999999998071	1.43999999999997
236	1.67499999999669	3.34999999999868	2.50999999997879	1.43999999999997
241	1.67499999999655	3.34999999999862	2.50999999997690	1.43999999999996
246	1.67499999999636	3.34999999999853	2.50999999997449	1.43999999999996
251	1.67499999999601	3.34999999999846	2.50999999997268	1.43999999999996
256	1.67499999999562	3.34999999999830	2.50999999996945	1.43999999999996
261	1.67499999999528	3.34999999999825	2.50999999996672	1.43999999999996
266	1.67499999999487	3.34999999999817	2.50999999996341	1.43999999999996
271	1.67499999999471	3.34999999999809	2.50999999996103	1.43999999999996
276	1.67499999999428	3.34999999999798	2.50999999995764	1.43999999999995
281	1.67499999999399	3.34999999999786	2.50999999995332	1.43999999999995
286	1.67499999999362	3.34999999999781	2.50999999994928	1.43999999999995
291	1.67499999999343	3.34999999999766	2.50999999993845	1.43999999999995
296	1.67499999999319	3.34999999999754	2.50999999993328	1.43999999999995
301	1.67499999999283	3.34999999999722	2.50999999992992	1.43999999999995
306	1.67499999999223	3.34999999999720	2.50999999992633	1.43999999999995
311	1.67499999999174	3.34999999999713	2.50999999991818	1.43999999999995
316	1.67499999999131	3.34999999999704	2.50999999990887	1.43999999999994
321	1.67499999999096	3.34999999999699	2.50999999990101	1.43999999999994
326	1.67499999999033	3.34999999999678	2.50999999989695	1.43999999999994
331	1.67499999999004	3.34999999999667	2.50999999989203	1.43999999999994
336	1.67499999998972	3.34999999999656	2.50999999988043	1.43999999999994
341	1.67499999998932	3.34999999999644	2.50999999986518	1.43999999999994
346	1.67499999998856	3.34999999999630	2.50999999984208	1.43999999999994
351	1.67499999998791	3.34999999999614	2.50999999982255	1.43999999999993
356	1.67499999998735	3.34999999999597	2.50999999980395	1.43999999999993
361	1.67499999998613	3.34999999999580	2.50999999976888	1.43999999999993
366	1.67499999998534	3.34999999999535	2.50999999975827	1.43999999999993
371	1.67499999998472	3.34999999999496	2.50999999975216	1.43999999999993
376	1.67499999998452	3.34999999999444	2.50999999972494	1.43999999999993
381	1.67499999998392	3.34999999999404	2.50999999967188	1.43999999999992
386	1.67499999998309	3.34999999999335	2.50999999961708	1.43999999999992
391	1.67499999998226	3.34999999999284	2.50999999960891	1.43999999999992
396	1.67499999998107	3.34999999999258	2.50999999957887	1.43999999999992
401	1.67499999998017	3.34999999999244	2.50999999944613	1.43999999999992
406	1.67499999997938	3.34999999999225	2.50999999928443	1.43999999999992
411	1.67499999997827	3.34999999999193	2.50999999920402	1.43999999999992
416	1.67499999997768	3.34999999999158	2.50999999910956	1.43999999999991
421	1.67499999997580	3.34999999999141	2.50999999899865	1.43999999999991
426	1.67499999997521	3.34999999999108	2.50999999886793	1.43999999999991
431	1.67499999997280	3.34999999999062	2.50999999869168	1.43999999999990
436	1.67499999997184	3.34999999999036	2.50999999856639	1.43999999999990
441	1.67499999996984	3.34999999999014	2.50999999840656	1.43999999999990
446	1.67499999996791	3.34999999998994	2.50999999804986	1.43999999999990
451	1.67499999996722	3.34999999998959	2.50999999779453	1.43999999999990
456	1.67499999996511	3.34999999998895	2.50999999730970	1.43999999999989
461	1.67499999996278	3.34999999998847	2.50999999711070	1.43999999999989
466	1.67499999996071	3.34999999998799	2.50999999624611	1.43999999999989
471	1.67499999995885	3.34999999998726	2.50999999541857	1.43999999999988
476	1.67499999995737	3.34999999998671	2.50999999404506	1.43999999999988
481	1.67499999995573	3.34999999998593	2.50999999156394	1.43999999999988
486	1.67499999995494	3.34999999998534	2.50999998736995	1.43999999999988
491	1.67499999995119	3.34999999998490	2.50999997319494	1.43999999999988
496	1.67499999994900	3.34999999998419	2.50482713005069	1.43999999999987
501	1.67499999994709	3.34999999998336	2.49702017241301	1.43999999999987
506	1.67499999994468	3.34999999998233	2.49010145936457	1.43999999999987
511	1.67499999994344	3.34999999998135	2.48229690164944	1.43999999999987
516	1.67499999993934	3.34999999998049	2.47725938667155	1.43999999999987
521	1.67499999993552	3.34999999997970	2.47357575055978	1.43999999999986
526	1.67499999993225	3.34999999997864	2.46669792825880	1.43999999999986
531	1.67499999992882	3.34999999997819	2.45742501313502	1.43999999999986
536	1.67499999992246	3.34999999997718	2.44844572241961	1.43999999999985
541	1.67499999991775	3.34999999997558	2.43839108600656	1.43999999999985
546	1.67499999991041	3.34999999997452	2.43452283523469	1.43999999999985
551	1.67499999990357	3.34999999997395	2.43312153939681	1.43999999999984
556	1.67499999990017	3.34999999997204	2.42925647291544	1.43999999999984
561	1.67499999988677	3.34999999997044	2.42273503114413	1.43999999999984
566	1.67499999988220	3.34999999996892	2.41498186928584	1.43999999999984
571	1.67499999987770	3.34999999996764	2.41017893093705	1.43999999999983
576	1.67499999986738	3.34999999996621	2.40517117482523	1.43999999999983
581	1.67499999985932	3.34999999996285	2.40099387320643	1.43999999999983
586	1.67499999985167	3.34999999996016	2.39591617446873	1.43999999999982
591	1.67499999984375	3.34999999995710	2.39157527677351	1.43999999999982
596	1.67499999983762	3.34999999995266	2.38567007517473	1.43999999999982
601	1.67499999982899	3.34999999995093	2.38039265710747	1.43999999999982
606	1.67499999982342	3.34999999994718	2.36968039585377	1.43999999999982
611	1.67499999980381	3.34999999994265	2.36570312841845	1.43999999999981
616	1.67499999978756	3.34999999993930	2.36086759379889	1.43999999999981
621	1.67499999977553	3.34999999993367	2.35472519030229	1.43999999999980
626	1.67499999976838	3.34999999992791	2.34856692767302	1.43999999999980
631	1.67499999975367	3.34999999992419	2.34359620832739	1.43999999999979
636	1.67499999973085	3.34999999991631	2.33624430747032	1.43999999999979
641	1.67499999970967	3.34999999991141	2.33286762662917	1.43999999999978
646	1.67499999969959	3.34999999990641	2.32820747029682	1.43999999999978
651	1.67499999968780	3.34999999989987	2.32600822666439	1.43999999999978
656	1.67499999966947	3.34999999989071	2.32181019936417	1.43999999999977
661	1.67499999964381	3.34999999988337	2.31827838237685	1.43999999999976
666	1.67499999962862	3.34999999987645	2.30787488615542	1.43999999999976
671	1.67499999958539	3.34999999986486	2.30380247072762	1.43999999999976
676	1.67499999956129	3.34999999985572	2.29739098195311	1.43999999999975
681	1.67499999950330	3.34999999984714	2.29085945708603	1.43999999999975
686	1.67499999946836	3.34999999984079	2.28196272489828	1.43999999999974
691	1.67499999944376	3.34999999983535	2.27728712466981	1.43999999999974
696	1.67499999933345	3.34999999982926	2.26814007714923	1.43999999999973
701	1.67499999931398	3.34999999982537	2.26449185702561	1.43999999999972
706	1.67499999925427	3.34999999981672	2.26060899956515	1.43999999999971
711	1.67499999917635	3.34999999980100	2.25446229055502	1.43999999999971
716	1.67499999913218	3.34999999978356	2.24888528982322	1.43999999999970
721	1.67499999899186	3.34999999977603	2.24656863059468	1.43999999999969
726	1.67499999893821	3.34999999975790	2.23761591149959	1.43999999999969
731	1.67499999880832	3.34999999974422	2.23210045322188	1.43999999999968
736	1.67499999859874	3.34999999971821	2.22732798417807	1.43999999999968
741	1.67499999852171	3.34999999969313	2.22212522631771	1.43999999999967
746	1.67499999842374	3.34999999968254	2.21352896390959	1.43999999999967
751	1.67499999815042	3.34999999966812	2.21017167171399	1.43999999999966
756	1.67499999785625	3.34999999965135	2.20306201510210	1.43999999999966
761	1.67499999744377	3.34999999962432	2.19779165921868	1.43999999999965
766	1.67499999718593	3.34999999956480	2.19242178319565	1.43999999999964
771	1.67499999688245	3.34999999950714	2.18765511513284	1.43999999999964
776	1.67499999628449	3.34999999946194	2.18493721055515	1.43999999999963
781	1.67499999540585	3.34999999941567	2.18060809839408	1.43999999999962
786	1.67499999426097	3.34999999937232	2.17738263114724	1.43999999999961
791	1.67499999178263	3.34999999932263	2.17301504484599	1.43999999999960
796	1.67499998776446	3.34999999923453	2.16343559824181	1.43999999999959
801	1.67499998054472	3.34999999909236	2.16197973119559	1.43999999999958
806	1.67463257218431	3.34999999903101	2.15245139333734	1.43999999999957
811	1.66812179738121	3.34999999888842	2.14733073835497	1.43999999999956
816	1.66590937342243	3.34999999871197	2.14249706394561	1.43999999999954
821	1.66397719832012	3.34999999848091	2.13780020735538	1.43999999999954
826	1.66239053535850	3.34999999825713	2.13025916597466	1.43999999999953
831	1.66110913368688	3.34999999812447	2.12137445497859	1.43999999999951
836	1.66067046889558	3.34999999755305	2.11714967566497	1.43999999999950
841	1.66047021244358	3.34999999732051	2.11405725525900	1.43999999999949
846	1.66034532124185	3.34999999627919	2.11032025853110	1.43999999999948
851	1.66021875670912	3.34999999437135	2.10671285270744	1.43999999999947
856	1.66007652185485	3.34999999256941	2.10300010988280	1.43999999999946
861	1.65990624026944	3.34999998978426	2.09932923619148	1.43999999999946
866	1.65980006538031	3.34954160778771	2.09139791657242	1.43999999999945
871	1.65882238142109	3.34890046763578	2.08377542249193	1.43999999999944
876	1.65845507168485	3.34746919409269	2.07930483466449	1.43999999999943
881	1.65831251838491	3.34549907908518	2.07269386456509	1.43999999999941
886	1.65802359725264	3.34001978818166	2.06975889964646	1.43999999999941
891	1.65788132953588	3.33851642278296	2.06514478904067	1.43999999999939
896	1.65775997938845	3.33640330321182	2.05929525128007	1.43999999999938
901	1.65761869641004	3.33593801897262	2.05515662577611	1.43999999999937
906	1.65757508553247	3.33534925036870	2.04956771786422	1.43999999999937
911	1.65753448313593	3.33452306605678	2.04412015940100	1.43999999999935
916	1.65745164839590	3.33402372672791	2.04305422338644	1.43999999999934
921	1.65737744052474	3.33326396623406	2.03940310210329	1.43999999999933
926	1.65731973137947	3.33310380882206	2.03663170199911	1.43999999999933
931	1.65723656740775	3.33256988699070	2.03169685539514	1.43999999999931
936	1.65721750318652	3.33210947355222	2.02501072972531	1.43999999999930
941	1.65714457716377	3.33176329445591	2.02015057551236	1.43999999999930
946	1.65711433159774	3.33149650906860	2.01648382020937	1.43999999999929
951	1.65707085478324	3.33121921424015	2.00831656942209	1.43999999999928
956	1.65702609714003	3.33097827599935	1.99951853939494	1.43999999999927
961	1.65697721323065	3.33071095630867	1.99534752607782	1.43999999999925
966	1.65696384693127	3.33009571299147	1.99392575909445	1.43999999999923
971	1.65694439719058	3.32977233147929	1.99205076107088	1.43999999999922
976	1.65690476842330	3.32954517712004	1.98884277538159	1.43999999999920
981	1.65686275390729	3.32913010801021	1.98299808550505	1.43999999999917
986	1.65682745803617	3.32883767072159	1.97822601625634	1.43999999999916
991	1.65681290159651	3.32866669831142	1.97352143933018	1.43999999999915
996	1.65677497613737	3.32837265894422	1.97201420662345	1.43999999999914
1001	1.65675742525335	3.32808280625391	1.96993724211678	1.43999999999912
1006	1.65672801695295	3.32793659829114	1.96454835937597	1.43999999999910
1011	1.65670110725253	3.32776887709411	1.96225931367767	1.43999999999907
1016	1.65662721677139	3.32754083558183	1.95846173300915	1.43999999999906
1021	1.65657518400845	3.32719475009746	1.95173949586807	1.43999999999905
1026	1.65651529716276	3.32682154365799	1.94943385195108	1.43999999999903
1031	1.65646620526229	3.32650016517982	1.94427650966734	1.43999999999900
1036	1.65643288124481	3.32621121460518	1.94070687604072	1.43999999999900
1041	1.65640014725976	3.32591398223529	1.93213043533731	1.43999999999897
1046	1.65636332072775	3.32558992548803	1.92861588431913	1.43999999999895
1051	1.65632414328957	3.32517533088790	1.92493422448988	1.43999999999895
1056	1.65627133967416	3.32469673736537	1.92092459782159	1.43999999999894
1061	1.65621291441372	3.32422951883293	1.91597649579559	1.43999999999888
1066	1.65618596320353	3.32389095891039	1.90971313646239	1.43999999999887
1071	1.65615529238464	3.32361014692014	1.90599537942663	1.43999999999886
1076	1.65602524723502	3.32300190926431	1.90244250088075	1.43999999999884
1081	1.65597474395410	3.32258890055911	1.89788562124568	1.43999999999883
1086	1.65582789676829	3.32189904628130	1.89516029912391	1.43999999999880
1091	1.65572605464934	3.32080130044479	1.89250204011968	1.43999999999878
1096	1.65534983639369	3.32040842089529	1.88843190180475	1.43999999999875
1101	1.65467716793093	3.31979238548630	1.88430607267603	1.43999999999873
1106	1.65415549509523	3.31910612717227	1.87792205363926	1.43999999999870
1111	1.65366037528689	3.31821594527771	1.87623890720252	1.43999999999868
1116	1.65338714180617	3.31772156457156	1.87363868595241	1.43999999999866
1121	1.65277766579090	3.31705529854620	1.86646551676668	1.43999999999864
1126	1.65247044711133	3.31528481136467	1.85798996687729	1.43999999999862
1131	1.65207585346289	3.31470961264465	1.85412469047699	1.43999999999860
1136	1.65197702587043	3.31395287254759	1.84864369964235	1.43999999999859
1141	1.65168547760738	3.31348070336232	1.84300226673723	1.43999999999858
1146	1.65155273030755	3.31326466980899	1.84104901592692	1.43999999999857
1151	1.65151047449740	3.31293995416402	1.83579207255818	1.43999999999855
1156	1.65139614669672	3.31238622490144	1.83150484100905	1.43999999999854
1161	1.65134788854580	3.31201433225321	1.82825981594585	1.43999999999851
1166	1.65129635243100	3.31136926327223	1.82200144423234	1.43999999999848
1171	1.65126643232544	3.31115734803440	1.81470665022647	1.43999999999846
1176	1.65124427458426	3.31082046875835	1.80632764667017	1.43999999999844
1181	1.65120822103768	3.31051338585467	1.79753257839740	1.43999999999842
1186	1.65116309488498	3.31037004075218	1.79214619102506	1.43999999999838
1191	1.65113537576494	3.31001504717031	1.78874118949402	1.43999999999836
1196	1.65110292431829	3.30986358485555	1.78586787296485	1.43999999999828
1201	1.65107085785228	3.30973432018731	1.78268543826435	1.43999999999825
1206	1.65104786738469	3.30944354606040	1.77713276283784	1.43999999999822
1211	1.65101752235658	3.30891907406391	1.77353936316163	1.43999999999820
1216	1.65100900698120	3.30870711721462	1.76673380471990	1.43999999999818
1221	1.65095471767954	3.30836825336374	1.76266704486418	1.43999999999815
1226	1.65094219967667	3.30830477974248	1.75705279649340	1.43999999999812
1231	1.65091676212938	3.30804986121993	1.75307224454383	1.43999999999808
1236	1.65089359557142	3.30783375729965	1.74773612651064	1.43999999999806
1241	1.65087665582391	3.30754914834790	1.74580066731543	1.43999999999800
1246	1.65085248046953	3.30737359646236	1.74154042272633	1.43999999999794
1251	1.65082768892364	3.30718506877173	1.73818764554599	1.43999999999792
1256	1.65082090130943	3.30701203650179	1.73296702089924	1.43999999999784
1261	1.65080023354798	3.30689930452319	1.72716257179245	1.43999999999780
1266	1.65076989554954	3.30668195441041	1.72237852340999	1.43999999999777
1271	1.65075503855064	3.30653365817386	1.71797369446809	1.43999999999774
1276	1.65074181994180	3.30635508320640	1.71598407534582	1.43999999999767
1281	1.65072380999134	3.30629767808227	1.71243855609646	1.43999999999762
1286	1.65071256352102	3.30610241667731	1.70906429553420	1.43999999999757
1291	1.65070156445941	3.30607432641282	1.70530369009079	1.43999999999750
1296	1.65069500636635	3.30593489185752	1.70217087627715	1.43999999999743
1301	1.65068244744650	3.30578438758106	1.69356268589381	1.43999999999739
1306	1.65066474819171	3.30575071450708	1.68429942579052	1.43999999999733
1311	1.65065577740620	3.30556723468181	1.67745111665428	1.43999999999729
1316	1.65064844404169	3.30552545379207	1.67265633549694	1.43999999999726
1321	1.65064287802994	3.30538162669568	1.66819565242822	1.43999999999718
1326	1.65062557836357	3.30530732351905	1.66356192519097	1.43999999999713
1331	1.65060644961119	3.30523177392660	1.66062937702101	1.43999999999703
1336	1.65059804503617	3.30514606567896	1.65554590520526	1.43999999999698
1341	1.65058417809947	3.30499185799841	1.65239657874412	1.43999999999695
1346	1.65057343577461	3.30487627901203	1.64927016457320	1.43999999999689
1351	1.65056218080568	3.30480058599121	1.64350570854240	1.43999999999676
1356	1.65055162977130	3.30477777414313	1.63603433563444	1.43999999999668
1361	1.65054757610562	3.30471342746922	1.63194176185745	1.43999999999663
1366	1.65051102893863	3.30450191704953	1.62790261948066	1.43999999999655
1371	1.65049107725210	3.30436819700237	1.62115150673156	1.43999999999648
1376	1.65048081764769	3.30426717283504	1.61798466819236	1.43999999999638
1381	1.65046553412589	3.30419172204862	1.61313102758529	1.43999999999629
1386	1.65045124930660	3.30411219701236	1.60833926295208	1.43999999999624
1391	1.65044113994909	3.30399450196065	1.60601536762772	1.43999999999615
1396	1.65042590541628	3.30397767571681	1.60157196264378	1.43999999999605
1401	1.65041158980210	3.30382511992778	1.59597784982069	1.43999999999602
1406	1.65039010654485	3.30375299309862	1.58965071381658	1.43999999999592
1411	1.65037403306130	3.30367344716640	1.58627862878532	1.43999999999582
1416	1.65036014695784	3.30351176166566	1.58225365206823	1.43999999999574
1421	1.65033424536288	3.30348318078752	1.57690962649187	1.43999999999568
1426	1.65031424476378	3.30336374575374	1.57312267651805	1.43999999999554
1431	1.65029490157999	3.30323033318970	1.56971580626864	1.43999999999534
1436	1.65026818337150	3.30319412368441	1.56578773038002	1.43999999999518
1441	1.65024828388731	3.30316850162184	1.56280678980638	1.43999999999507
1446	1.65022709447332	3.30313247307642	1.55940044865433	1.43999999999496
1451	1.65020532163027	3.30306906964039	1.55687551084693	1.43999999999484
1456	1.65016971080546	3.30302459754214	1.55395174838395	1.43999999999476
1461	1.65015329159732	3.30297949934871	1.54757167221335	1.43999999999470
1466	1.65014102925613	3.30292689948208	1.54037668958858	1.43999999999454
1471	1.65012436461320	3.30287481260981	1.53605302073746	1.43999999999448
1476	1.65010912622431	3.30279297207809	1.52993235859541	1.43999999999441
1481	1.65008876147900	3.30276867389655	1.52361720523762	1.43999999999436
1486	1.65005583174858	3.30270531721965	1.52008401246709	1.43999999999417
1491	1.65002866238787	3.30266029825797	1.51642324913183	1.43999999999409
1496	1.65000053596189	3.30264948184875	1.50995806660658	1.43999999999399
1501	1.64999167795355	3.30258614668138	1.50681885720215	1.43999999999375
1506	1.64996579028275	3.30248962130011	1.49743058684750	1.43999999999369
1511	1.64996100850750	3.30244490767724	1.49426379262128	1.43999999999356
1516	1.64991168838089	3.30237014841021	1.49141984411375	1.43999999999332
1521	1.64987617537328	3.30233292376543	1.48184885200287	1.43999999999318
1526	1.64983697192500	3.30227396316221	1.48035186444195	1.43999999999307
1531	1.64982208220206	3.30221897549759	1.47798783819603	1.43999999999302
1536	1.64978328799033	3.30216702589152	1.47591359240664	1.43999999999282
1541	1.64972250686277	3.30210468542055	1.46943819759994	1.43999999999273
1546	1.64967141099598	3.30206987468715	1.46765511559684	1.43999999999263
1551	1.64961722817035	3.30202232996538	1.46641928548543	1.43999999999249
1556	1.64960066028470	3.30199529097088	1.45740009689340	1.43999999999240
1561	1.64958406506662	3.30194969673718	1.45371958662831	1.43999999999236
1566	1.64950499630300	3.30187319639663	1.44947548489752	1.43999999999226
1571	1.64942124036789	3.30176465745365	1.44362853345645	1.43999999999217
1576	1.64938009988749	3.30174429214227	1.43714944508096	1.43999999999184
1581	1.64921977061218	3.30171931727673	1.43354763199550	1.43999999999170
1586	1.64905963463481	3.30159216045792	1.43042921679077	1.43999999999141
1591	1.64897515508342	3.30150592404090	1.42203353772678	1.43999999999133
1596	1.64863459212987	3.30143357801410	1.41920751989494	1.43999999999107
1601	1.64856423282780	3.30134799730482	1.41604074690524	1.43999999999082
1606	1.64834793971959	3.30131012618875	1.41304719621782	1.43999999999074
1611	1.64813511497666	3.30117331226953	1.40804369176174	1.43999999999054
1616	1.64764502314102	3.30110040539023	1.40141231466830	1.43999999999031
1621	1.64701054448613	3.30102761528391	1.39441532709857	1.43999999998997
1626	1.64625557940827	3.30098542576288	1.38833547371862	1.43999999998974
1631	1.64552289959706	3.30090759038666	1.38436092669462	1.43999999998967
1636	1.64438639387292	3.30085398641463	1.37781418961933	1.43999999998956
1641	1.64352789209165	3.30066311498317	1.37249755815075	1.43999999998942
1646	1.64200249714632	3.30057819644000	1.37059134730856	1.43999999998920
1651	1.63850441808794	3.30050304173190	1.36466098228707	1.43999999998903
1656	1.63694027144219	3.30040590436856	1.35426092603645	1.43999999998868
1661	1.63493582644546	3.30029288078197	1.34849264498149	1.43999999998849
1666	1.63395858689699	3.30009927668610	1.34483129217944	1.43999999998816
1671	1.63322223214362	3.30001959747903	1.34173919987546	1.43999999998789
1676	1.63152514194195	3.29985331766881	1.33370258156889	1.43999999998769
1681	1.63040775630875	3.29980227182760	1.33114501916212	1.43999999998750
1686	1.62961858546093	3.29966947443383	1.32782401067545	1.43999999998722
1691	1.62892265425734	3.29959090009524	1.32175976091385	1.43999999998711
1696	1.62703838307789	3.29939719637427	1.31449672645682	1.43999999998685
1701	1.62580102366705	3.29913115241767	1.30806821362551	1.43999999998646
1706	1.62515031779797	3.29867113156785	1.30513181644345	1.43999999998624
1711	1.62500000551686	3.29857299169419	1.30257320847812	1.43999999998593
1716	1.62500000074742	3.29846125328724	1.30110292791123	1.43999999998537
1721	1.62500000041179	3.29807934228837	1.29588491537746	1.43999999998506
1726	1.62500000029795	3.29759561744726	1.29085326637076	1.43999999998465
1731	1.62500000017814	3.29729731339618	1.28500364145003	1.43999999998438
1736	1.62500000015881	3.29716353678156	1.27070918265989	1.43999999998390
1741	1.62500000013753	3.29686670396766	1.26330665739957	1.43999999998356
1746	1.62500000010794	3.29655388579409	1.25846925120916	1.43999999998311
1751	1.62500000009146	3.29536180865459	1.25498814902074	1.43999999998283
1756	1.62500000007993	3.29502085962455	1.24624903528466	1.43999999998258
1761	1.62500000007040	3.29442677177109	1.24468379843384	1.43999999998212
1766	1.62500000005594	3.29389472095034	1.23771957464013	1.43999999998180
1771	1.62500000004303	3.29263862787396	1.23355478026826	1.43999999998128
1776	1.62500000003460	3.29128539067692	1.23141429251026	1.43999999998066
1781	1.62500000002977	3.28988348136902	1.22306535237487	1.43999999997990
1786	1.62500000002631	3.28924699701228	1.21593701488009	1.43999999997964
1791	1.62500000002198	3.28795228010377	1.20528808771667	1.43999999997941
1796	1.62500000001622	3.28697752244975	1.20143965362167	1.43999999997899
1801	1.62500000001384	3.28521630205749	1.19594141816413	1.43999999997849
1806	1.62500000001226	3.28415437227653	1.19161062826135	1.43999999997831
1811	1.62500000001149	3.28257574550001	1.18302708708483	1.43999999997782
1816	1.62500000001032	3.28182821068223	1.17322297451802	1.43999999997744
1821	1.62500000000981	3.28088337982480	1.16333743800011	1.43999999997725
1826	1.62500000000849	3.27635274270264	1.16087329173838	1.43999999997680
1831	1.62500000000759	3.27231572841769	1.15741696612997	1.43999999997570
1836	1.62500000000723	3.26927143463167	1.15054303073067	1.43999999997521
1841	1.62500000000669	3.26797118165401	1.14409250541719	1.43999999997476
1846	1.62500000000612	3.26273840063544	1.13928529553049	1.43999999997434
1851	1.62500000000532	3.25922545283371	1.13561870552556	1.43999999997364
1856	1.62500000000482	3.25782451445720	1.12850139225313	1.43999999997237
1861	1.62500000000426	3.25280701400922	1.12333611040604	1.43999999997189
1866	1.62500000000387	3.25027948441340	1.11984114822475	1.43999999997121
1871	1.62500000000362	3.25000000124827	1.11259101438390	1.43999999997079
1876	1.62500000000282	3.25000000023589	1.10712836278128	1.43999999996962
1881	1.62500000000257	3.25000000013166	1.10326463078877	1.43999999996917
1886	1.62500000000237	3.25000000010295	1.10151842715835	1.43999999996833
1891	1.62500000000202	3.25000000006675	1.09451622118846	1.43999999996796
1896	1.62500000000199	3.25000000004966	1.08895478521717	1.43999999996718
1901	1.62500000000186	3.25000000004566	1.08164113188668	1.43999999996587
1906	1.62500000000174	3.25000000003140	1.07525694461526	1.43999999996448
1911	1.62500000000165	3.25000000002532	1.07126801429617	1.43999999996382
1916	1.62500000000156	3.25000000002084	1.06815616788943	1.43999999996289
1921	1.62500000000145	3.25000000001537	1.06392266046697	1.43999999996257
1926	1.62500000000130	3.25000000001053	1.05833136732555	1.43999999996119
1931	1.62500000000120	3.25000000000858	1.05483825661539	1.43999999996060
1936	1.62500000000094	3.25000000000640	1.05013151155144	1.43999999995997
1941	1.62500000000091	3.25000000000516	1.04506657967135	1.43999999995885
1946	1.62500000000083	3.25000000000400	1.03490392939369	1.43999999995791
1951	1.62500000000071	3.25000000000293	1.03072652803494	1.43999999995633
1956	1.62500000000065	3.25000000000217	1.02322811591598	1.43999999995499
1961	1.62500000000060	3.25000000000134	1.01722985232344	1.43999999995340
1966	1.62500000000054	3.25000000000100	1.01250195705087	1.43999999995253
1971	1.62500000000049	3.25000000000088	1.00854363628885	1.43999999995105
1976	1.62500000000043	3.25000000000064	1.00132889230662	1.43999999994999
1981	1.62500000000040	3.25000000000055	0.991980108038891	1.43999999994757
1986	1.62500000000038	3.25000000000043	0.983398402403516	1.43999999994601
1991	1.62500000000032	3.25000000000027	0.976114884439231	1.43999999994474
1996	1.62500000000030	3.25000000000022	0.970573662576976	1.43999999994339
2001	1.62500000000028	3.25000000000014	0.965265075006940	1.43999999994177
2006	1.62500000000022	3.25000000000009	0.962027902760304	1.43999999993956
2011	1.62500000000020	3.25000000000008	0.955584187767883	1.43999999993589
2016	1.62500000000018	3.25000000000004	0.949491444662572	1.43999999993273
2021	1.62500000000017	3.25000000000002	0.945166031247777	1.43999999993188
2026	1.62500000000015	3.24999999999994	0.940687660795634	1.43999999992831
2031	1.62500000000014	3.24842993777657	0.937552241778026	1.43999999992578
2036	1.62500000000013	3.24391724312734	0.932166018991912	1.43999999992103
2041	1.62500000000012	3.23951911982388	0.925947935700092	1.43999999992004
2046	1.62500000000011	3.23581767898533	0.920994403189823	1.43999999991609
2051	1.62500000000010	3.23295364930657	0.917438820742991	1.43999999991524
2056	1.62500000000008	3.22817683572035	0.913740560240701	1.43999999991269
2061	1.62500000000008	3.22218362077494	0.908555221632860	1.43999999991060
2066	1.62500000000007	3.21550579202219	0.900582834758388	1.43999999990661
2071	1.62500000000006	3.21089380503946	0.895396594895934	1.43999999990290
2076	1.62500000000006	3.20763626692279	0.888308680221453	1.43999999989917
2081	1.62500000000005	3.20358871250341	0.885984508897472	1.43999999988972
2086	1.62500000000005	3.19991018971067	0.883077923636550	1.43999999988253
2091	1.62500000000004	3.19688685901989	0.878430458283374	1.43999999987821
2096	1.62500000000004	3.19288329598639	0.873442370454347	1.43999999986856
2101	1.62500000000003	3.18308520068946	0.865215033232859	1.43999999986545
2106	1.62500000000003	3.17831153552160	0.861440421882158	1.43999999985470
2111	1.62500000000003	3.17533251589451	0.855787460802387	1.43999999984600
2116	1.62500000000002	3.16903738746393	0.848054552013864	1.43999999984103
2121	1.62500000000002	3.16068266934951	0.840128009421488	1.43999999983348
2126	1.62500000000001	3.15768113137480	0.835901493368604	1.43999999982421
2131	1.62500000000001	3.15214097970612	0.831172173758702	1.43999999981999
2136	1.62500000000001	3.14806638385546	0.827792343118142	1.43999999981710
2141	1.62500000000000	3.14088871549272	0.825447396873081	1.43999999981336
2146	1.62499999999998	3.12987051790007	0.822419503581943	1.43999999981044
2151	1.62078337828238	3.12363254811536	0.818090037501514	1.43999999980589
2156	1.61696397607454	3.11886376621523	0.814308260207318	1.43999999979061
2161	1.61549926967844	3.11173867831669	0.808760315081790	1.43999999978226
2166	1.61178007224902	3.10786481032234	0.802273334232096	1.43999999976923
2171	1.60863600052393	3.10276108196466	0.800225868680561	1.43999999974527
2176	1.60505482326040	3.09463893454879	0.797394104486009	1.43999999972830
2181	1.60148507884866	3.08818137980979	0.790963468544538	1.43999999970871
2186	1.59686433864701	3.08615419648021	0.788021257172081	1.43999999969552
2191	1.59184791215132	3.08077364784980	0.779205303661948	1.43999999967571
2196	1.58825851748795	3.07589878954190	0.776078319668082	1.43999999965372
2201	1.58535133768439	3.07288335421175	0.770361042268157	1.43999999963606
2206	1.57985306661731	3.06938819867633	0.764589607061794	1.43999999960994
2211	1.57289446271225	3.06493953734561	0.759168528906397	1.43999999959289
2216	1.57002248010928	3.05736989069477	0.757415989885926	1.43999999956393
2221	1.56400000000098	3.04519620237669	0.752884158098384	1.43999999952391
2226	1.55926976307662	3.02961338164957	0.746468162131108	1.43999999949404
2231	1.55526739880197	3.02185378559417	0.736608035039327	1.43999999942349
2236	1.55233289759228	3.01785360117588	0.731791239555007	1.43999999939191
2241	1.54915215579322	3.01101210759810	0.727421247999374	1.43999999934453
2246	1.54709908160688	3.00165476152214	0.725051160555753	1.43999999931340
2251	1.54312078640870	2.99545887440085	0.720438027605859	1.43999999923916
2256	1.53977568478147	2.99047399259029	0.713682610288075	1.43999999918074
2261	1.53717068453234	2.98025624111578	0.709569826183218	1.43999999914223
2266	1.53184398894213	2.97514106989797	0.704577817044935	1.43999999902226
2271	1.52740545554473	2.96396986426634	0.696926223138140	1.43999999885813
2276	1.52665015638728	2.95644262654955	0.691074166134642	1.43999999870412
2281	1.52310260005597	2.94930756364096	0.688488252188715	1.43999999864408
2286	1.51961460629455	2.94361513934388	0.684097562584871	1.43999999856815
2291	1.51785311348187	2.94078808247919	0.680913618248888	1.43999999843306
2296	1.51648456408864	2.93757964026999	0.670612372560711	1.43999999811584
2301	1.51137745013562	2.93421435645749	0.663222754799173	1.43999999791122
2306	1.50847231986779	2.93013012427769	0.659798988512718	1.43999999760805
2311	1.50587211532781	2.92505716738643	0.658141793445518	1.43999999731095
2316	1.50258961560663	2.91619191362567	0.651444693241876	1.43999999695021
2321	1.50100481011202	2.90905023032117	0.641439982938313	1.43999999654122
2326	1.49846343260214	2.90613637088018	0.637246179573666	1.43999999615221
2331	1.49550853946841	2.90371774262676	0.632252491595978	1.43999999519987
2336	1.49270694234050	2.90000585585932	0.627141253023805	1.43999999214945
2341	1.48882609632667	2.89499610958638	0.623382892736284	1.43999999029903
2346	1.48691155199949	2.88203207639644	0.619861893451825	1.43999998748961
2351	1.48402853077007	2.87879909801280	0.617185883247554	1.43999997466445
2356	1.48063428987961	2.87472639688798	0.611619605022261	1.43999992047549
2361	1.47863286098279	2.86935524860157	0.605162079704536	1.43894155089752
2366	1.47457798010759	2.86497096312911	0.599833185972435	1.43778801538829
2371	1.47180635748081	2.85986519293192	0.591916453474408	1.43686674032812
2376	1.46866578177908	2.85458197942688	0.588240713382084	1.43382996955325
2381	1.46536872862457	2.84463906264249	0.587950591207128	1.43176214663410
2386	1.46438574632485	2.83597371424683	0.578745378628182	1.43073056397719
2391	1.46109836390002	2.82301510364953	0.576899940205455	1.42911060409728
2396	1.45915400935593	2.80977093792217	0.574655217072685	1.42732116052982
2401	1.45233873218597	2.80639215832093	0.571047390858872	1.42702546841583
2406	1.44933953486954	2.80068050861953	0.565157841891801	1.42518239363680
2411	1.44270409626513	2.79587039959150	0.555911407612695	1.42381380431075
2416	1.43928671246123	2.78622780220319	0.552406182059750	1.42316051073963
2421	1.43570950536152	2.78220190764005	0.549841175375210	1.42251495732307
2426	1.43287269669743	2.77873587682781	0.547508231288051	1.42204935039483
2431	1.42923851273318	2.77504591812748	0.545219040865282	1.42101666978511
2436	1.42634355974062	2.76668452344824	0.541166453665715	1.42077614088537
2441	1.42533471458931	2.76353500247520	0.537379439253067	1.42050237411721
2446	1.42302678690177	2.76121067610046	0.534749885310855	1.42033930096407
2451	1.41989802346025	2.75445415932724	0.528058202136405	1.42013766510394
2456	1.41576045431560	2.74776742850128	0.523221616461268	1.41999431587626
2461	1.41253412010784	2.74326056429610	0.519928272784080	1.41986195336455
2466	1.40675710304281	2.73933195551446	0.515969662634069	1.41966794659136
2471	1.40467662496535	2.72374046029894	0.505137536162273	1.41933825643799
2476	1.40068399679965	2.71780132601802	0.501752061223616	1.41899999999987
2481	1.40006735770285	2.71240604986645	0.498521845879164	1.41866307651495
2486	1.39731314859286	2.70557398846481	0.494797378182209	1.41808099433462
2491	1.39474020223662	2.69949874370425	0.491369352860189	1.41753192208282
2496	1.39156954258716	2.69098779698242	0.486860547265590	1.41726357312894
2501	1.38612602933431	2.68284291787659	0.479215889778572	1.41583129437445
2506	1.38466469249977	2.67844133727256	0.469517199260856	1.41531898196366
2511	1.37981237248507	2.66903206981822	0.462617656860588	1.41478005717406
2516	1.37844591046062	2.66346345856426	0.457412816515180	1.41461130754005
2521	1.37718102598915	2.66060445295149	0.450324748249876	1.41428274376980
2526	1.37373179950257	2.65282723013151	0.443209198139052	1.41226130277174
2531	1.37142451282255	2.64810593559799	0.441112569517975	1.41169134246240
2536	1.36675975867167	2.63204335970347	0.435588553342866	1.41066612463272
2541	1.36448592864642	2.62794389841240	0.433573528357769	1.40981236889875
2546	1.36178945653587	2.62326036052467	0.428782942800888	1.40932293915422
2551	1.35837513446912	2.61833850988970	0.424285226694843	1.40845661980932
2556	1.35497643113466	2.60725227339607	0.417476841044052	1.40797481401372
2561	1.35118642867550	2.60282101629375	0.411952393430333	1.40737963093624
2566	1.34210259324717	2.59826280161859	0.404382584545365	1.40691959738979
2571	1.33900000000008	2.58943835961973	0.399348146123923	1.40638983938560
2576	1.33603224330911	2.58090068580361	0.393397801181678	1.40598368833309
2581	1.33378284823676	2.57416859929179	0.389494834967383	1.40576006625127
2586	1.33101936479186	2.56845026220183	0.384487950391761	1.40556719272162
2591	1.32858138284171	2.56589906977302	0.378840393054868	1.40538966385509
2596	1.32608677248034	2.55903237715970	0.372048133029555	1.40522965352847
2601	1.32200000002257	2.55210222903510	0.369565184285751	1.40500000000000
2606	1.31963202251403	2.54554887766496	0.366119885845684	1.40480029301965
2611	1.31795658761334	2.54106082031621	0.361037284788707	1.40471126483615
2616	1.31623582935883	2.52925990378902	0.357173128438992	1.40454434990249
2621	1.31387453122046	2.52329075300293	0.353718070807992	1.40426266368930
2626	1.31280513998034	2.51614666092901	0.350939098913521	1.40418437648552
2631	1.31167315396876	2.50957961068168	0.342125251813503	1.40409413488436
2636	1.30938800314622	2.50212120776674	0.337438398602869	1.40386772563933
2641	1.30626685811046	2.49406020620420	0.331964322326226	1.40379577655089
2646	1.30370780892986	2.48778561316018	0.329738389223536	1.40372748481352
2651	1.30234610394224	2.48076667057605	0.323899036688645	1.40365222816782
2656	1.29858367600560	2.47432354531814	0.318307593861959	1.40356617583549
2661	1.29469740956624	2.47172273614352	0.313603035269495	1.40350172486387
2666	1.28960470983515	2.46485879439501	0.307742341340095	1.40345570164497
2671	1.28738910104144	2.45655795077401	0.304985115128599	1.40339579442258
2676	1.28382435649849	2.44980174263555	0.300494169345810	1.40333755245097
2681	1.28152755637859	2.44293878933009	0.295847098219947	1.40323454401804
2686	1.27968796922142	2.43931397593771	0.291943957291745	1.40318705460623
2691	1.27160539045775	2.43558538056795	0.287544575569759	1.40310335263121
2696	1.26806763899491	2.42784396238295	0.282649383141975	1.40293859457081
2701	1.26421391228319	2.42592215177010	0.277557912153873	1.40289252289032
2706	1.26258499986707	2.42045794661058	0.274313257326587	1.40278370599810
2711	1.25892157023699	2.41563341355159	0.270904781679177	1.40271454974030
2716	1.25500536911517	2.41148120417282	0.268059462452386	1.40265529933354
2721	1.25269857021224	2.40953246239804	0.264473368360685	1.40261605978087
2726	1.25036426715682	2.40326608739716	0.260170011145479	1.40255532943457
2731	1.24575162344490	2.39650089288098	0.258034344175023	1.40249097336634
2736	1.24273373649162	2.39028176515779	0.251410381776288	1.40237045603708
2741	1.24033690612754	2.38406669389781	0.248625946865569	1.40230878401908
2746	1.23689103119031	2.37715640016229	0.244755548110039	1.40217933312679
2751	1.23359550788712	2.36820375665402	0.239333104309492	1.40211390457437
2756	1.23056517358975	2.36450299559123	0.231599032853067	1.40193247470636
2761	1.22708035429635	2.35410246139161	0.224899743016653	1.40182227270084
2766	1.22258904542010	2.34861360248624	0.220880175065681	1.40165873582209
2771	1.22170788883730	2.34413335546651	0.215260041128751	1.40154773171879
2776	1.21835620077204	2.33477312973046	0.212521504836279	1.40148782465522
2781	1.21382484950525	2.33020934187928	0.208098335601468	1.40141103640818
2786	1.21270233930204	2.32469483003835	0.205037403669958	1.40127317494473
2791	1.21000805840644	2.31854457919644	0.201215554053110	1.40107285163751
2796	1.20649589225606	2.31329955272446	0.198131685362170	1.40098343050157
2801	1.20360443810155	2.30897571948144	0.190211528959122	1.39999999999413
2806	1.19885911549000	2.29643338588396	0.182535801456707	1.39768822707414
2811	1.19633260919833	2.29093388575463	0.175623808382040	1.39507699754928
2816	1.19199997554221	2.28348454601036	0.169594719464656	1.39058852599696
2821	1.18804272031889	2.27847977818515	0.164235169260854	1.38827710715633
2826	1.18467173468524	2.27061780290225	0.160238706722521	1.38718889008997
2831	1.18193095662571	2.26330414861827	0.150998264718666	1.38485916710256
2836	1.17908261224355	2.25684819455296	0.144711752519706	1.38344529513649
2841	1.17709438386351	2.24880189580535	0.142688651260010	1.38140570820235
2846	1.17504812735379	2.24499893386882	0.139297082851104	1.37780550124265
2851	1.17233862313340	2.23379842173252	0.133119788883314	1.37539819439994
2856	1.16954395350773	2.23019618363184	0.130911706188145	1.37298774592021
2861	1.16600000031987	2.22071476004321	0.128702223210631	1.36678185374490
2866	1.16118425427746	2.20934361059415	0.124218870317423	1.36543034112329
2871	1.15709704886193	2.20115638249195	0.112932791817395	1.36332059821318
2876	1.15600000000070	2.19773349692514	0.110298746639568	1.35996662533217
2881	1.15363196821579	2.19028198820781	0.105494721350055	1.35798059348814
2886	1.15169541135661	2.18449775055978	0.100412129163530	1.35660531583355
2891	1.14749054756452	2.18026708787794	0.0978511260646773	1.35479953708326
2896	1.14060881973879	2.17175801000521	0.0911082617996772	1.35140198346548
2901	1.13789197011709	2.16172173855963	0.0882264832749637	1.35009561540508
2906	1.13590192990689	2.15655412727961	0.0836511637443000	1.34830352532429
2911	1.13200397989696	2.15272027933261	0.0818244218236117	1.34700176460131
2916	1.12818555753004	2.14400000000060	0.0681577929550517	1.34284628999892
2921	1.12464569739273	2.14067039112463	0.0650140638016506	1.34135239119892
2926	1.11974146589756	2.13472231101542	0.0562934307543010	1.33851685700990
2931	1.11834750701344	2.12851413158674	0.0511395585798557	1.33581075511124
2936	1.11457937548279	2.12579032926172	0.0440216236827752	1.33001616771857
2941	1.11231260326317	2.11775163325167	0.0416712909022962	1.32469806940859
2946	1.10963374771864	2.11275571052881	0.0404711665435780	1.32378636429187
2951	1.10736580182529	2.10835261865805	0.0358460578775876	1.32181128438897
2956	1.10388034766564	2.09790372252685	0.0344217238566309	1.32092268256596
2961	1.10182858795025	2.09400485196746	0.0316681601329069	1.31802952194263
2966	1.10017383973987	2.08836141837650	0.0257106366504203	1.31570786949949
2971	1.09273055120513	2.08289499379036	0.0185809587366077	1.31374928474855
2976	1.09161332594811	2.07476210467666	0.0145108514605546	1.31149700452573
2981	1.08944803077677	2.07161237498998	0.00908145279310730	1.30923891338387
2986	1.08687715070486	2.06161410676866	-0.00172383188621481	1.30642773247622
2991	1.08266652083126	2.05654090241885	-0.00734788153987545	1.30488690749181
2996	1.08122667770854	2.05409054174457	-0.0130252253188942	1.30172143665292
3001	1.07868172824028	2.05117145932672	-0.0166703043075142	1.30024523307994
3006	1.07631216331464	2.04517909042429	-0.0228934471989234	1.29977625471097
3011	1.07539542040335	2.03928467472145	-0.0265036552433280	1.29880099954382
3016	1.07200000000022	2.03101189483360	-0.0295079458892467	1.29742583822423
3021	1.06969202946257	2.02868790284402	-0.0371576110539777	1.29424706407741
3026	1.06711111545415	2.02195889181506	-0.0452975442216420	1.29077435954257
3031	1.06505930564954	2.01634659656540	-0.0505277163405264	1.28663099815285
3036	1.06333172938007	2.00969411381521	-0.0541020267766790	1.28372668166255
3041	1.05710454300461	2.00132990970972	-0.0592150696965160	1.28213062281494
3046	1.05563968012941	1.99063514809595	-0.0624460238430277	1.27954164549444
3051	1.05432201537736	1.98828854275658	-0.0652432888808843	1.27646347377634
3056	1.05122321995342	1.97682237197238	-0.0743546451606409	1.27505022242444
3061	1.04920402205483	1.96726396878158	-0.0785949328354153	1.27275851480191
3066	1.04604142718405	1.95921514797189	-0.0814997832709768	1.27103742812099
3071	1.04244838191034	1.95400076865768	-0.0853942446432789	1.26967818040675
3076	1.03954437442482	1.93997605792128	-0.0946771101197442	1.26679367822129
3081	1.03825695116503	1.93744914242774	-0.0990018455435042	1.26381912622109
3086	1.03230382389932	1.93200892619649	-0.103009604891556	1.26162365125109
3091	1.02732715328172	1.92937429221082	-0.108836129595503	1.25962992251480
3096	1.02407044935036	1.92469388372523	-0.114752742577946	1.25796218916520
3101	1.01996353481572	1.92092956186160	-0.120019172355638	1.25630943301551
3106	1.01778606195495	1.91521044789566	-0.128229621977127	1.25364611214077
3111	1.01492758871875	1.90708571511713	-0.137207436196906	1.25230452743995
3116	1.01203512023281	1.90080842273654	-0.141148843301835	1.24831592402936
3121	1.00857828278768	1.89383779675039	-0.146879559424664	1.24699999973593
3126	1.00589057783775	1.88239303866859	-0.151872663059986	1.24458670070527
3131	1.00100000000023	1.87991107655804	-0.154934728242776	1.24223469470895
3136	0.998076117002659	1.87634460705072	-0.162989970782869	1.24087397907368
3141	0.995283811361621	1.86284632037901	-0.166330282048877	1.23733230274572
3146	0.992998521383437	1.85889732104573	-0.169312992786573	1.23579079771967
3151	0.988584294932835	1.85662141555625	-0.176724104581265	1.23482213010821
3156	0.986746967462207	1.85325700856425	-0.183243695526470	1.23254388201399
3161	0.983069443459311	1.84533975418545	-0.186252957823564	1.23151979110191
3166	0.977961167513911	1.83831554247680	-0.188300244359703	1.22977838967404
3171	0.974742041985204	1.83172518348439	-0.191711394018205	1.22729345148639
3176	0.969712239243828	1.82671070608719	-0.196239402846763	1.22528469657906
3181	0.967522586426112	1.82300754300245	-0.200006728091393	1.22344267969961
3186	0.964158466047340	1.81447436002277	-0.203258812228238	1.21958689418249
3191	0.959000000008316	1.80768903689587	-0.208612400445123	1.21872642959621
3196	0.955804470017561	1.80231229196716	-0.218481570831026	1.21552664856453
3201	0.952000000006668	1.79789651331284	-0.221390481534196	1.21152868289228
3206	0.949919963408711	1.79160310424290	-0.225172910178216	1.20961895618015
3211	0.945715216442653	1.78401656529726	-0.227997595444280	1.20738478218409
3216	0.942499598426174	1.77804868006836	-0.229467622253478	1.20486255884366
3221	0.939288569325287	1.77224907107745	-0.234036503331872	1.20174775743591
3226	0.935056177953521	1.76681902564709	-0.242375811362977	1.19991310825469
3231	0.928973971323275	1.75551872402005	-0.245286283909363	1.19630181380752
3236	0.923711529977278	1.75144202721597	-0.250290992615784	1.19515032610397
3241	0.917906390883006	1.73735221472463	-0.253725204057927	1.19382054726068
3246	0.914605326243787	1.72695495541609	-0.254988637467988	1.19191857513426
3251	0.910105332640705	1.71554688701696	-0.261438577015084	1.18989444273462
3256	0.904263886109887	1.70562939394678	-0.267878321869380	1.18813729100691
3261	0.900757269994430	1.68463782043865	-0.273622002295586	1.18504761473500
3266	0.898134826079476	1.67886080927475	-0.278156802631085	1.18415200888358
3271	0.895799606216017	1.66608757403064	-0.280160168463245	1.17999586960203
3276	0.891936097638119	1.66132600213473	-0.289392709021157	1.17848100918170
3281	0.889670191458607	1.65782141094542	-0.292987403021616	1.17599999999998
3286	0.886383796564999	1.65425389394407	-0.297325866141119	1.17390351806046
3291	0.882350770770918	1.64374674780740	-0.301000086235780	1.17192684958704
3296	0.876865386954485	1.63471898136397	-0.308975727603420	1.16812240009013
3301	0.872891783206570	1.62632512674229	-0.312264154928698	1.16677808259303
3306	0.869456078217752	1.61650088164032	-0.314272360102530	1.16327579231055
3311	0.867406138775967	1.60738446426106	-0.315760612296236	1.16066021085249
3316	0.862670935594013	1.60278375239491	-0.320380596886584	1.15853362229809
3321	0.858687860217512	1.59856516967237	-0.326387739183568	1.15711712754412
3326	0.853979260607441	1.59532426447203	-0.330502454006516	1.15513974327986
3331	0.846128827145060	1.59273978505128	-0.335629264657869	1.15145927555805
3336	0.841996325388949	1.58706996105930	-0.338729215808631	1.14936405714805
3341	0.839444631862574	1.58281516417719	-0.342596702393302	1.14515312716904
3346	0.835309884003667	1.57517472123690	-0.347227177828964	1.14302840612492
3351	0.832062034692004	1.56408207432037	-0.351717850894713	1.14114234797414
3356	0.829515602398339	1.55468993054972	-0.354622379331070	1.13824624676799
3361	0.826439943412234	1.54211645109262	-0.359506901444611	1.13742727339602
3366	0.822859058909513	1.53645139837404	-0.363052913016501	1.13207471753687
3371	0.820176619391208	1.52927952037416	-0.368611177898565	1.12944158647368
3376	0.815196511732088	1.51524217343815	-0.373250860220439	1.12758013547434
3381	0.812107560748919	1.50451549484094	-0.376434308701418	1.12555299622360
3386	0.808919267539284	1.49366431544813	-0.380846467202299	1.12245770781728
3391	0.804198123326968	1.49019341022942	-0.383261000398406	1.12102495965806
3396	0.799905581196763	1.48471689669950	-0.385513264941082	1.11636330670048
3401	0.796787745120779	1.47895253814253	-0.390656196641767	1.11282293926721
3406	0.793224558249241	1.47426256858227	-0.393933062740553	1.11202940455459
3411	0.791261876502715	1.46665434403276	-0.397781043907920	1.10972143079028
3416	0.786583204226323	1.45481465958252	-0.400729195344368	1.10572945936522
3421	0.783906928068871	1.44296896499748	-0.405601061510023	1.10504566210805
3426	0.776973134083773	1.44093058298617	-0.407750241278887	1.10297901541858
3431	0.772506110283870	1.43569124082469	-0.409969468099646	1.10099999999929
3436	0.768520899069904	1.43050180326453	-0.413979971636255	1.09930173185807
3441	0.765235025841474	1.42333912069174	-0.418659117141345	1.09687101421589
3446	0.762091959946970	1.41767947347244	-0.421175291980690	1.09316606269851
3451	0.757922114461291	1.41267178050242	-0.424755266008218	1.09160851488504
3456	0.755257144509015	1.40581892589387	-0.431823944637678	1.08764604855943
3461	0.751925555227723	1.40087806780495	-0.437235348797138	1.08632535526794
3466	0.748426086228058	1.39250165384576	-0.440978398640920	1.08492011627557
3471	0.746684566861167	1.38980984701842	-0.442829236076701	1.08271711712874
3476	0.745141250197899	1.38228693218375	-0.446400173679717	1.08088583141700
3481	0.739868725373803	1.37579132666087	-0.450061615221010	1.07915063451427
3486	0.734153511739923	1.37000000000001	-0.454074470362149	1.07729461916275
3491	0.730477881145170	1.36473635129694	-0.457169025858889	1.07577071678984
3496	0.723764558453759	1.35885489818620	-0.460376994356765	1.07262256061117
3501	0.720047590882857	1.35270246851807	-0.465501140293095	1.06966104100858
3506	0.716123538405542	1.34950317603889	-0.468276600720098	1.06826544724476
3511	0.712700005118607	1.34555780285652	-0.473164495518588	1.06636413882703
3516	0.708999999999741	1.33800882604763	-0.475311854534919	1.06476370005445
3521	0.703858957150210	1.33271596913380	-0.478941751744134	1.06217552778924
3526	0.700831160182665	1.32988878304253	-0.480221601302826	1.05766732585007
3531	0.698046730997709	1.32284424167004	-0.484959871843475	1.05521199150066
3536	0.694623059744875	1.31475811453875	-0.489132615886993	1.05356323556133
3541	0.692315321998044	1.30498878641289	-0.493285121674429	1.05127586988252
3546	0.689804370063663	1.30011432797998	-0.495235011775730	1.04999999997830
3551	0.687843524660819	1.29611511041547	-0.498409152152340	1.04803203147247
3556	0.685000000000035	1.29418614519296	-0.508485809052083	1.04403594829125
3561	0.680996843893709	1.28734378817185	-0.515073369651614	1.04282528029715
3566	0.675179999161467	1.28353921579181	-0.520697890503691	1.04029181802613
3571	0.672517854253810	1.27580023051208	-0.523724210167623	1.03857342858183
3576	0.670000000017575	1.27126185636463	-0.528027196765969	1.03683861975974
3581	0.665884826112036	1.26435261613334	-0.529610302743267	1.03367200740751
3586	0.658516965165939	1.25686125264368	-0.531559318038039	1.03238300817016
3591	0.653846480848386	1.25337139372610	-0.535427349528749	1.02962438452555
3596	0.649919266001798	1.24532096748248	-0.538352255057905	1.02834851590611
3601	0.644774021835949	1.23465822284384	-0.542157771710173	1.02441715895230
3606	0.643026581539451	1.23164157204082	-0.545530451888985	1.02099999895964
3611	0.638227944074453	1.22961089302391	-0.549097462180921	1.01971123105965
3616	0.635215545957354	1.22282684252963	-0.553262226319210	1.01793215136496
3621	0.632944409614527	1.21763008852432	-0.556819414691217	1.01482247413397
3626	0.630404530413654	1.21231205059158	-0.562157222880994	1.01172206274223
3631	0.625715532145127	1.20902564291776	-0.572017039681008	1.00970534962478
3636	0.621009081030273	1.20396328891408	-0.575501576024047	1.00700267394017
3641	0.618476290255179	1.19917390427411	-0.578290567020484	1.00548636210181
3646	0.615245343052364	1.19154417037644	-0.583011218549331	1.00305820621730
3651	0.612347966926504	1.18703583079454	-0.585779017641236	1.00192405074825
3656	0.605990027897583	1.17829098188530	-0.587131148378844	0.998676162919164
3661	0.602697611050603	1.17496577711133	-0.595076826144860	0.996580303647314
3666	0.599650843988875	1.17075000186848	-0.597012671056843	0.995355360716648
3671	0.597894078936628	1.16481661382510	-0.600446947196260	0.993112005700698
3676	0.595000000000267	1.15758948273216	-0.606458502510172	0.990187580398476
3681	0.590354940981544	1.14893674320604	-0.610968841676542	0.988095171193610
3686	0.587169319091301	1.13767287697771	-0.613793799895671	0.986579860248550
3691	0.582444043020423	1.13419486567096	-0.619102982694441	0.985700443788796
3696	0.580267935246661	1.13152008390092	-0.622964602277415	0.982923787099731
3701	0.577855076171037	1.12856449487813	-0.627290151391730	0.980814709263948
3706	0.576353266461360	1.11929788850838	-0.635713352424251	0.978100710676942
3711	0.573291675781868	1.11738909236879	-0.637912265710804	0.976807306078544
3716	0.567207511688822	1.11142355571284	-0.640584194269741	0.974620131212642
3721	0.557110087234097	1.10649108291996	-0.646089441125391	0.970817042572852
3726	0.554986365162110	1.10301924529853	-0.649686054750829	0.967332996389122
3731	0.552220629605529	1.09297748927131	-0.653937350399125	0.965625238171565
3736	0.550142313297743	1.08817714428473	-0.657282226529477	0.961963375424866
3741	0.546715757117287	1.08331505932723	-0.661318569963200	0.958650222400961
3746	0.542180760878870	1.07947587159620	-0.666832503767728	0.957670779336761
3751	0.539877134031020	1.07551663348876	-0.668841711305914	0.954712368641149
3756	0.536114190904818	1.07101514122237	-0.673797460226472	0.952429175684575
3761	0.532141896033176	1.06684157592531	-0.679046117538364	0.951682027170970
3766	0.528549691049529	1.05991268758469	-0.679960042249620	0.949808269198395
3771	0.524452008863373	1.05572011847572	-0.684350274310912	0.945661304984881
3776	0.523994927096113	1.04506193847285	-0.686876723461396	0.941651916484007
3781	0.517661595832096	1.04107585351793	-0.688616444775669	0.937446226747317
3786	0.515796160359654	1.03666150415599	-0.693021003259670	0.935167826958527
3791	0.513374787287354	1.02552075895836	-0.695317208338948	0.933523416342958
3796	0.512275160155169	1.02073752776861	-0.703547644113098	0.931457813875928
3801	0.508429122740986	1.01629646462360	-0.706737349455855	0.929549714959739
3806	0.507830410442890	1.00642869212139	-0.710461974989091	0.926266976652624
3811	0.503880170648801	1.00157710484040	-0.714088434908432	0.924045720916175
3816	0.494650387569887	0.994750546086858	-0.716651454592376	0.922411247615924
3821	0.490226664260886	0.986549297592032	-0.722508724795594	0.919480893335605
3826	0.487706405036908	0.980104745268804	-0.726248578014374	0.917594799190077
3831	0.482965161832741	0.974459409889010	-0.732779244162888	0.915272988621612
3836	0.477587046932988	0.967519314890922	-0.736165993928975	0.913449184571611
3841	0.474648082726978	0.961169498650041	-0.737960469359904	0.912639119158531
3846	0.472237701565837	0.959822560121325	-0.744916154971893	0.908822259926399
3851	0.470073187474811	0.957428376752984	-0.753761395323478	0.905064471283002
3856	0.467848393803207	0.950296176741444	-0.756958775862155	0.903183106093065
3861	0.465513619972243	0.941644488707222	-0.761508113712660	0.900816383254151
3866	0.462274943909618	0.934705030100147	-0.763220150679491	0.898242995406007
3871	0.459119519672574	0.932049355222376	-0.765245948033726	0.894459214457131
3876	0.455626639175393	0.926989211851540	-0.767462533080048	0.891355647588687
3881	0.453554447672578	0.919007837640540	-0.770819075964472	0.888880986335443
3886	0.448338284267232	0.914499838440995	-0.772157609049587	0.886649540661172
3891	0.445663188424935	0.912378974042564	-0.775549190746558	0.883162775395138
3896	0.441730542320899	0.905917555188943	-0.779181667931549	0.880616473080905
3901	0.438551635893603	0.898118874055438	-0.781195020768199	0.879692485796367
3906	0.435896780104661	0.893335341574079	-0.785525302874180	0.876693469848449
3911	0.432996970611855	0.886317402256942	-0.789027234626597	0.874894934736680
3916	0.430119028223834	0.875889792741500	-0.793091743246863	0.872493425506702
3921	0.426215357599353	0.872324814759086	-0.796020905049213	0.869768989360387
3926	0.424058676652920	0.862702407523448	-0.798767219066416	0.865443279310117
3931	0.421361466239013	0.858828505303126	-0.801413989291930	0.861109140047036
3936	0.415796992919227	0.856111656282086	-0.805590771641597	0.858706715807166
3941	0.411968826471228	0.848790922702066	-0.809125555213228	0.857427985940609
3946	0.405292977691565	0.844635151345802	-0.813084039333707	0.855425852989601
3951	0.402092622841114	0.837868247186985	-0.814609307022430	0.853755151348250
3956	0.399416694552863	0.830634990269656	-0.818874303755769	0.852156795123141
3961	0.394224926257397	0.820484718762911	-0.819281609937030	0.851207802866177
3966	0.390292290087972	0.812655120244114	-0.821482750584484	0.849203372108783
3971	0.387327986061255	0.805458582903706	-0.824313020837177	0.846727658273316
3976	0.382328479081371	0.801235600064345	-0.826658033194262	0.844999999793002
3981	0.379721260629529	0.795356059735348	-0.831298651969354	0.843570373736612
3986	0.377828644007393	0.793477953667215	-0.833820978907465	0.838472273483170
3991	0.372979141913421	0.790933948758505	-0.835932319876682	0.834667532738217
3996	0.366927236302940	0.779805402239847	-0.841190484518762	0.831824631473679
4001	0.362338103849566	0.777999999999768	-0.848175438334706	0.829589932541629
4006	0.356675162535274	0.772475482440098	-0.856313063251964	0.827361255877895
4011	0.352484920959047	0.769263101407820	-0.862424740016821	0.825443009273489
4016	0.351128167834432	0.760139280046800	-0.866735882735718	0.823929848760387
4021	0.349000754089965	0.754522242638685	-0.868494720767073	0.821840452619120
4026	0.347094899213250	0.746722360398248	-0.872248428267869	0.816863677015149
4031	0.345453263943753	0.741085694121039	-0.875287338667219	0.815321115320121
4036	0.340272773186723	0.732899898861899	-0.879193720825410	0.814145527373595
4041	0.336360203429736	0.727539121299008	-0.884611817311671	0.811798988365944
4046	0.330128058564843	0.721172301183318	-0.887596550035121	0.809229786983467
4051	0.325532550688407	0.716176014196327	-0.889716316856379	0.801977454985561
4056	0.321959942992826	0.707996427815577	-0.890338902641675	0.800573175514729
4061	0.317141985938891	0.702703349296178	-0.893368641953487	0.798999999999981
4066	0.311989683576540	0.694886404221707	-0.895496941735689	0.795728001962937
4071	0.310000000000224	0.685640137260982	-0.903939217701268	0.792923241679315
4076	0.303075826464719	0.683162632108202	-0.906785252883743	0.792117269340007
4081	0.301370630561956	0.674792255531442	-0.909168929784341	0.790300658392579
4086	0.299340408557434	0.667167870217470	-0.911241597725060	0.788689292498138
4091	0.294661119037417	0.662340381177484	-0.913088813841955	0.785213980841996
4096	0.293274714985069	0.658161921151937	-0.915731858871559	0.782410239531479
4101	0.288049875666975	0.652817084882469	-0.921117338218887	0.780428378112499
4106	0.282154280076383	0.643899675419439	-0.927038208291589	0.776593145567613
4111	0.280061653150454	0.641082721699246	-0.931203860491519	0.775749157291959
4116	0.277605553879648	0.634554388798037	-0.937962850012556	0.772999999999681
4121	0.274166089829900	0.628286219735707	-0.941695137114395	0.770683018163972
4126	0.271737537275749	0.626278025017510	-0.948712271811090	0.769041908497928
4131	0.266435405591543	0.617437094676455	-0.953623648086578	0.765443456619867
4136	0.263115800111918	0.607600424539577	-0.954506450835363	0.762189100655918
4141	0.258709637354569	0.597988085051093	-0.956813019320618	0.759823599735913
4146	0.256141471708074	0.595367939395638	-0.960862130097829	0.757303286223774
4151	0.252548120361428	0.587678669695152	-0.963694102078374	0.756270027927800
4156	0.248714199266424	0.579903528791139	-0.967147435712666	0.755491928963543
4161	0.245463121394839	0.569555948000409	-0.971096492988905	0.752990941390080
4166	0.241995182807253	0.560609670266987	-0.974200578784044	0.750722248981744
4171	0.239516398042717	0.550968765951034	-0.978451238892797	0.747563294820988
4176	0.237271959468182	0.546047628547602	-0.984517026585802	0.744982556902344
4181	0.233076709259668	0.543187399351832	-0.988239705246901	0.743079646689151
4186	0.225178828289525	0.539472506813153	-0.989973599792926	0.741043119400460
4191	0.223317727475561	0.528876911413715	-0.992342631720631	0.738291361665280
4196	0.216738827656824	0.519101320230632	-0.997743508278614	0.735059969725415
4201	0.214545129842955	0.514088275863953	-1.00137128544377	0.731276728594317
4206	0.208920038977612	0.508073315251960	-1.00742639317459	0.727257196523014
4211	0.205665945738962	0.501640642253497	-1.01112121088432	0.722675897992017
4216	0.201934260714448	0.496525677405123	-1.01599907283610	0.717663441136075
4221	0.199198931787114	0.491695635423864	-1.01871667671734	0.715040971914764
4226	0.192321721038948	0.488454070430693	-1.02369650552024	0.713775748547738
4231	0.189494524488786	0.485097039176362	-1.02572975560718	0.712415862961154
4236	0.183471736841146	0.477715984954192	-1.03233683358050	0.711243086561875
4241	0.176609898452237	0.470780444404745	-1.03618036285647	0.709512771013654
4246	0.172571768273202	0.465013563882814	-1.04169762019100	0.704597698034907
4251	0.170218142070566	0.462008676768836	-1.04393499823789	0.701254057064492
4256	0.164059364309430	0.455946330359961	-1.04548370053860	0.696746908791306
4261	0.160019262632697	0.452224590086711	-1.04793359641927	0.689296626854275
4266	0.157634333586731	0.444694154627132	-1.05044235501473	0.686179017126090
4271	0.154617156704602	0.434642281633959	-1.05347309166342	0.681915095431173
4276	0.152878127349302	0.427222607909048	-1.05641723624027	0.679622622308985
4281	0.146970913004221	0.424945288408073	-1.06240276303928	0.678761711521295
4286	0.141692439161702	0.420604430486222	-1.06632044379083	0.673903210167493
4291	0.137639826776968	0.415406266186196	-1.06950512361361	0.671058682746769
4296	0.133970207566914	0.410378637322488	-1.07315662808571	0.668553518580068
4301	0.130738486629390	0.404094205971188	-1.07679397667606	0.665921799152678
4306	0.125084097551751	0.397452081601199	-1.07813097985964	0.664751803070943
4311	0.116000000000158	0.392253254022772	-1.07994993447963	0.663620812643780
4316	0.112285528259023	0.387123598286191	-1.08422329746430	0.659033647591196
4321	0.108165725606557	0.381335897798498	-1.08863227687031	0.655903445507941
4326	0.102190863690166	0.377305150667778	-1.09167523466845	0.651170544256099
4331	0.0948208623209384	0.370755998582672	-1.09519864570094	0.649249406518914
4336	0.0882623197386490	0.361815250912642	-1.09712635036750	0.647558297094148
4341	0.0834582794542618	0.357627153737305	-1.10266455288674	0.643651299849818
4346	0.0790310657087137	0.351257461123770	-1.10818923107938	0.641711448297553
4351	0.0723626996495423	0.346284377051072	-1.11285018653545	0.637998909497868
4356	0.0697667892133644	0.338869998824131	-1.11665491493842	0.632134840157517
4361	0.0666055772423995	0.335501717382414	-1.11891466051893	0.628156434396461
4366	0.0616825212661453	0.330715466221686	-1.12159129526647	0.622959947480679
4371	0.0548700878955167	0.324859009919728	-1.12291822412939	0.621179777806254
4376	0.0503304567862891	0.321006086219797	-1.12512354600145	0.618176459215188
4381	0.0436668790478887	0.317635313302008	-1.13068354588328	0.614145180648747
4386	0.0409349397310887	0.313977717203046	-1.13668506163872	0.612252726852550
4391	0.0387945191337067	0.308372314311505	-1.14123098229454	0.605386818484013
4396	0.0358922122739347	0.304048816184765	-1.14720485590424	0.602023449449032
4401	0.0315379136770719	0.302220719288850	-1.15213910817192	0.600532060992688
4406	0.0277858034853121	0.293799227191184	-1.15508623953694	0.598590133396563
4411	0.0240566704892828	0.289358562865398	-1.16392818396750	0.597183700438057
4416	0.0200000000002767	0.286688640118554	-1.16811626816123	0.595780799365212
4421	0.0138476894430465	0.278849419898106	-1.17216176287962	0.591764920737695
4426	0.0106532414036536	0.274893407606719	-1.17672203208080	0.588179157209538
4431	0.00400000029566669	0.266073912020113	-1.18182076260417	0.584896635105084
4436	0.00236227290513682	0.258923028263084	-1.18439305200880	0.583825415198889
4441	-0.00260437214182439	0.252375629836349	-1.18637790117659	0.580862974363642
4446	-0.00651327237603034	0.248695031661204	-1.19042203267847	0.579774521444484
4451	-0.0101137913154201	0.246860718282213	-1.19249545335278	0.574054986935997
4456	-0.0130064452947170	0.244495879521617	-1.19573503550176	0.572097167071833
4461	-0.0209999999985651	0.240262358445795	-1.19925768415726	0.569387484049063
4466	-0.0249591852959068	0.227973778923270	-1.20109698982598	0.567216690911281
4471	-0.0312392156998477	0.222216413575229	-1.20842934805715	0.563346741290643
4476	-0.0338539216126442	0.212149808016445	-1.21290620029989	0.560956956532711
4481	-0.0428715145223919	0.203587393847544	-1.21769330276234	0.558403597692719
4486	-0.0442895252187871	0.194359265262793	-1.22142974425312	0.554290638367193
4491	-0.0482786777452571	0.182828929718531	-1.22445251122281	0.553201658022319
4496	-0.0542885978643231	0.178893651436889	-1.22975789126780	0.549114598133175
4501	-0.0599999999941343	0.173289813892744	-1.23402338619636	0.546915510626505
4506	-0.0631626480959852	0.164597254623353	-1.23662351971775	0.545538899935380
4511	-0.0678649110252948	0.158293350785214	-1.23965517169169	0.543178264643681
4516	-0.0721144123485999	0.147913867836577	-1.24496985828445	0.541472736666324
4521	-0.0747709616217747	0.144388918728458	-1.24801161711636	0.539170089728594
4526	-0.0801391533311861	0.138276453052610	-1.25179794642367	0.537225241625347
4531	-0.0856950034179484	0.132929999058887	-1.25389377094444	0.533351754653118
4536	-0.0887465137916145	0.126631663288879	-1.25622376046449	0.530336201211377
4541	-0.0914233202375218	0.113598720191689	-1.25972827978701	0.526978370775117
4546	-0.0922397363473753	0.111113272985072	-1.26312880892424	0.524408051038647
4551	-0.0945813361963637	0.106579915207011	-1.26635477375513	0.521819185278422
4556	-0.0975219798865361	0.103149309627889	-1.27082362064359	0.519646464257970
4561	-0.100931264875622	0.0943763696833230	-1.27688303816628	0.517506022559271
4566	-0.106537045972555	0.0819163108769217	-1.28084275575743	0.516323313434111
4571	-0.109899811698111	0.0777888933863515	-1.28303168098733	0.514956707314380
4576	-0.113683749385702	0.0733063009393078	-1.28589512414644	0.510102449214277
4581	-0.123276997729679	0.0605061003176282	-1.28907642768386	0.508043196616252
4586	-0.125086046937662	0.0567790057431594	-1.29453255568795	0.506855240062693
4591	-0.127964984334400	0.0539496393219103	-1.29625797441387	0.504464869166862
4596	-0.133533694680722	0.0497593153858460	-1.30093706077840	0.499734687909442
4601	-0.140165140972704	0.0408159633933522	-1.30474975510606	0.495102252293615
4606	-0.142864743042693	0.0329758889232082	-1.31244682492094	0.491279484733877
4611	-0.144722847196829	0.0218008865169267	-1.31675350515623	0.489591112802049
4616	-0.150604440081833	0.0159492149147233	-1.31836765985680	0.487948263889538
4621	-0.154372543280475	0.0114012224790066	-1.32170298119540	0.482485271088506
4626	-0.158655653124899	0.00461303122330250	-1.32374759092062	0.479920427648714
4631	-0.160583504864047	-0.000387916678107558	-1.32857075305827	0.478315894519468
4636	-0.163219365093590	-0.00717784738483758	-1.33102571028705	0.474883052649376
4641	-0.165342137036104	-0.0113519217670415	-1.33378987817594	0.473266465620905
4646	-0.173079885552755	-0.0138344024848408	-1.33680776743116	0.469359931321547
4651	-0.177022271522524	-0.0216306964957177	-1.33850476303084	0.466222779855183
4656	-0.180353609716441	-0.0269046629792157	-1.34159260616378	0.462999999994037
4661	-0.184588195405173	-0.0386136253415081	-1.34494059235899	0.458654390668093
4666	-0.186318137846452	-0.0422849585126720	-1.34846858575660	0.455813962952357
4671	-0.189350269332441	-0.0511279170744778	-1.35131734731519	0.453843157839368
4676	-0.195540441863632	-0.0528722138988336	-1.35419566488642	0.450999999977921
4681	-0.201413454599577	-0.0569066212972700	-1.35702577596378	0.449216680257689
4686	-0.206674485895461	-0.0617972903235525	-1.36283747935833	0.447316525315689
4691	-0.209706889006764	-0.0676998858756619	-1.36600440010878	0.445395482854959
4696	-0.212871510293843	-0.0730039428374546	-1.36796507702250	0.441831939140585
4701	-0.215416422457213	-0.0773697546068007	-1.37133154761817	0.437999999993058
4706	-0.217829889248083	-0.0833635488382463	-1.37430176133859	0.434689328216383
4711	-0.221173187395035	-0.0860586892972179	-1.37719893456458	0.433308226234824
4716	-0.225142777477115	-0.101897584958161	-1.38041652157126	0.428885216002297
4721	-0.228410177673297	-0.109423958060912	-1.38469360437740	0.422643670129793
4726	-0.230047744026217	-0.118255937511385	-1.38929806509371	0.421405066613213
4731	-0.231276250746622	-0.122079787830068	-1.39317533656605	0.418271025609696
4736	-0.233014942870467	-0.129877000549973	-1.39479213129411	0.417000000053755
4741	-0.235999999999677	-0.135201458439906	-1.40133489526040	0.413100242598087
4746	-0.236539487681610	-0.139561853550994	-1.40432361709446	0.408810366545814
4751	-0.240514406730485	-0.149078834818960	-1.40663099963203	0.405056885112840
4756	-0.249707750017692	-0.159606549998546	-1.40936957982984	0.403487768374176
4761	-0.253483463771458	-0.166937135624670	-1.41529019447087	0.400609688323812
4766	-0.258482342698407	-0.169505820389412	-1.41885429247587	0.398369629186558
4771	-0.262375156437212	-0.172395784642347	-1.42209733437763	0.397497174017959
4776	-0.268761700827315	-0.175899311194309	-1.42331942583618	0.392908360953854
4781	-0.270626474182990	-0.181821216624407	-1.42699746564335	0.389434670461634
4786	-0.272177667864480	-0.190363286608684	-1.43105093229694	0.386964954887208
4791	-0.275826929361363	-0.197523552705197	-1.43522800470568	0.384534150513322
4796	-0.280347785331497	-0.211371277217302	-1.43767371140699	0.380870541436328
4801	-0.283036048677750	-0.224565087551219	-1.44064107569451	0.378727146064887
4806	-0.286110348498939	-0.233253625343824	-1.44646966474210	0.375581966168548
4811	-0.289911349792128	-0.240173584872304	-1.44976884906823	0.365151281803444
4816	-0.294108323844768	-0.243598223257418	-1.45253637037651	0.361093941968459
4821	-0.297412405090035	-0.249808750888605	-1.45549821394601	0.356179616572449
4826	-0.299413226645568	-0.256473205238045	-1.45837912181541	0.354011981324465
4831	-0.303432984866409	-0.258516852836055	-1.46044093656318	0.350999999997460
4836	-0.304383757824689	-0.262886993154906	-1.46382875265631	0.347321180569256
4841	-0.308318442390296	-0.266068289114349	-1.46731617340253	0.345409838229647
4846	-0.311354769270157	-0.270641946744297	-1.47053108399810	0.340912134994112
4851	-0.315685212108024	-0.284244671050244	-1.47571240604385	0.339839975098711
4856	-0.322157003066662	-0.291163156632199	-1.47844987428753	0.338601180709649
4861	-0.325205782617820	-0.302136116831203	-1.47998256290284	0.335956771510059
4866	-0.327880314631129	-0.307791521805405	-1.48153115120957	0.334268362616521
4871	-0.329788005090902	-0.313046365571652	-1.48468311996731	0.327261008147995
4876	-0.335658627762449	-0.320440601689539	-1.48834940141078	0.322771919721682
4881	-0.338104540858457	-0.326650182366459	-1.49164370052738	0.318267627016653
4886	-0.339512016611284	-0.328906212152165	-1.49999003902647	0.314248551158311
4891	-0.343131295563371	-0.335240601774193	-1.50153837990746	0.309409221844210
4896	-0.344999999977085	-0.340265439493625	-1.50423135605431	0.305999999586037
4901	-0.346499932205271	-0.342198518893452	-1.50755960182741	0.303876505729742
4906	-0.353303638440664	-0.343971372889103	-1.51107479226914	0.300739985612722
4911	-0.355650144877536	-0.348371816009229	-1.51518080251017	0.296991428432528
4916	-0.359185653465986	-0.352621727548101	-1.51722718419531	0.293613107927943
4921	-0.362774394421760	-0.355697722790486	-1.51903694685756	0.290091827275147
4926	-0.367129245994634	-0.360698075483249	-1.52082595792366	0.285445490712879
4931	-0.370313177950112	-0.367532861111563	-1.52520005547543	0.279783036521874
4936	-0.374934714512297	-0.374020381687403	-1.52770626597474	0.277382721815358
4941	-0.379631830539928	-0.385984254193534	-1.53200380391719	0.274999999973812
4946	-0.386926594868772	-0.394005629149728	-1.53687433061917	0.272222276332751
4951	-0.388020172374857	-0.404183567997360	-1.53817507622513	0.270845855945263
4956	-0.390495839044671	-0.413072547829298	-1.54098726124704	0.268139310203784
4961	-0.393024620746219	-0.416486567855246	-1.54228567620017	0.265118671158744
4966	-0.395310807304035	-0.421919931325394	-1.54686263277650	0.262865949488206
4971	-0.396999911065912	-0.428801092320406	-1.54881365983604	0.260774378159457
4976	-0.399432819246340	-0.434078435156733	-1.55236152682593	0.258043066771806
4981	-0.404175438887085	-0.438230808650369	-1.55832562890374	0.254146999493213
4986	-0.407999999757485	-0.443665935297849	-1.56172614645713	0.250425963389660
4991	-0.411929506461583	-0.448874739742640	-1.56597853853198	0.249587429429228
4996	-0.415768576875594	-0.453859803044674	-1.56878895288856	0.246918177943894
5001	-0.419858022853324	-0.456880222015862	-1.57107695773527	0.242254838387128
5006	-0.424119879327382	-0.465683931690778	-1.57460957414585	0.237619492994927
5011	-0.430502283615600	-0.471481655658624	-1.57711581648102	0.233970448209138
5016	-0.435087963471465	-0.476797405975346	-1.57950741158135	0.229677231147867
5021	-0.442510107377387	-0.487359922670116	-1.58246692273243	0.224687390145896
5026	-0.448311510011054	-0.490533819973881	-1.58407339779488	0.221999999799672
5031	-0.451504582002865	-0.500663790523849	-1.58695328328308	0.219769004281002
5036	-0.454356593817587	-0.513647447586491	-1.58925358538906	0.217970812437892
5041	-0.457114828256178	-0.518885684306201	-1.59277166887126	0.214129022948431
5046	-0.458197411198014	-0.527272221235424	-1.59408288552092	0.211370463260909
5051	-0.461548577002557	-0.531891003876450	-1.59954978851132	0.209837606358586
5056	-0.466099802437265	-0.539977722471813	-1.60410712641184	0.206781663765225
5061	-0.468110413238303	-0.556876169410674	-1.60784269457979	0.202006442308832
5066	-0.470774380969267	-0.566438285225774	-1.61306362746937	0.195173750164624
5071	-0.473344706667239	-0.576176153232362	-1.61516936395244	0.191280671507835
5076	-0.479163724006811	-0.582782505901660	-1.61914143165441	0.189255366598195
5081	-0.483860866187847	-0.587430344863422	-1.62321157309381	0.188043979254444
5086	-0.489758202816614	-0.593859145529172	-1.62549543085410	0.186333226919535
5091	-0.493961669502800	-0.602122639234872	-1.62685165105583	0.184361709040031
5096	-0.496986088342277	-0.609336102283086	-1.62863440878002	0.182139829946617
5101	-0.500748985662563	-0.620957799745368	-1.63351430444763	0.176382005603937
5106	-0.503167286547128	-0.627264867689463	-1.63628094719462	0.173034663957665
5111	-0.507205814354894	-0.629816340442834	-1.64050284767011	0.170369035104539
5116	-0.513231863116670	-0.634903796020276	-1.64227989182492	0.166739818946612
5121	-0.514571865270292	-0.637033843058131	-1.64576116573395	0.164879507654659
5126	-0.518201728692420	-0.639863666192235	-1.64905839812068	0.162368747084515
5131	-0.521078989873059	-0.642099397908561	-1.65169873208903	0.159288800964791
5136	-0.524999999998863	-0.647122772710893	-1.65339291500078	0.155196690329765
5141	-0.530370625863235	-0.651705849481868	-1.65535361491656	0.151297039241603
5146	-0.532501489992339	-0.658350632115608	-1.65775821899017	0.147393927653590
5151	-0.534287251881236	-0.662891682616430	-1.66012064649706	0.143861598501674
5156	-0.539437628666994	-0.666521633955032	-1.66237260114432	0.140980754176635
5161	-0.544535122065703	-0.668398062404830	-1.66469437355491	0.138109447775414
5166	-0.548051886718782	-0.672450875980146	-1.66734760122749	0.135990418532373
5171	-0.550273066147251	-0.680924288680921	-1.67037600455827	0.132772108313118
5176	-0.556044420826284	-0.688643552226370	-1.67291423185236	0.130317766042092
5181	-0.558000000003946	-0.691714228692350	-1.67804922862370	0.129364760780413
5186	-0.561060324028656	-0.696981686847543	-1.68014940409184	0.127938346643198
5191	-0.565116124345343	-0.702997075873928	-1.68181926054522	0.122759506034183
5196	-0.567999999998113	-0.706749549257574	-1.68492456551850	0.119089771346939
5201	-0.572221272023834	-0.708052090790839	-1.68636197768445	0.116506950074543
5206	-0.575966306755053	-0.712275196563311	-1.68891861827362	0.112504455974476
5211	-0.578789204099588	-0.716851751416216	-1.69184318930552	0.107042027022810
5216	-0.584163707282872	-0.720928005541599	-1.69464523043800	0.102038083253971
5221	-0.588774683073328	-0.729205709916389	-1.69710454872128	0.0987140011307497
5226	-0.591609488896691	-0.733103439120713	-1.70033628008842	0.0960630607310545
5231	-0.596424251351438	-0.736633964900619	-1.70563865845571	0.0922334665412498
5236	-0.599262846355743	-0.745139990626735	-1.70758508141230	0.0896383130396211
5241	-0.603987704576687	-0.746836311801381	-1.71202918812242	0.0824778754726385
5246	-0.608340783142127	-0.751669517804255	-1.71531331197235	0.0806303039330203
5251	-0.613160055362937	-0.756838167597421	-1.71858385760217	0.0782328799710943
5256	-0.618015983482485	-0.762812802064921	-1.72081424685825	0.0766431934596591
5261	-0.623371878589148	-0.773261523535748	-1.72436906888007	0.0731561106768366
5266	-0.631048276137198	-0.782682946730687	-1.72779927398740	0.0690721625889745
5271	-0.637990505839683	-0.786558172202692	-1.73004887177069	0.0638685560622554
5276	-0.642587858387549	-0.797160616160949	-1.73214300098518	0.0625122071707160
5281	-0.647412467255794	-0.802682924020303	-1.73458415828122	0.0521600688686531
5286	-0.650609800143749	-0.805364928316873	-1.73585142948786	0.0490882371166439
5291	-0.658455769867491	-0.813542431804184	-1.73794435634825	0.0449999999912215
5296	-0.663562838632106	-0.819553081214072	-1.74221360260027	0.0418416331522003
5301	-0.666791226432676	-0.826463110033150	-1.74546250762118	0.0369181572848609
5306	-0.670266640084882	-0.833436795703379	-1.74911126795992	0.0348324968904253
5311	-0.674979293705426	-0.836939151078772	-1.75313167181031	0.0317602322823687
5316	-0.681332918421150	-0.841332132013127	-1.75630613053415	0.0279432309993485
5321	-0.686115880133082	-0.846212854625095	-1.75791687077826	0.0253676677088983
5326	-0.688786032603723	-0.849684124939275	-1.76151398337693	0.0210493646194296
5331	-0.697245063210837	-0.852167691770599	-1.76350991247192	0.0173415661517875
5336	-0.703999997442284	-0.858617706537042	-1.76581146507392	0.0151497290909514
5341	-0.707114552294518	-0.867748494327897	-1.76904295926345	0.0126953929061610
5346	-0.707999999999165	-0.874279628595642	-1.77130958669370	0.00830021576348212
5351	-0.711333409988407	-0.879052414282833	-1.77439434649844	0.00532084409942684
5356	-0.714565317164659	-0.887560976994026	-1.77679003087728	0.00333427245851361
5361	-0.717259446585877	-0.900887813788053	-1.78087474273354	0.00106086371826795
5366	-0.720158342432456	-0.908931449732835	-1.78382300561649	-0.00128390818325013
5371	-0.721822544315942	-0.917510140045895	-1.78991804111628	-0.00382324702421855
5376	-0.723150426204815	-0.921918604431461	-1.79151287864622	-0.00566840457846496
5381	-0.725263138965104	-0.927338427249433	-1.79349233497117	-0.00717463142985757
5386	-0.728433861071835	-0.931154876866649	-1.79633606909198	-0.00964023341896176
5391	-0.731853202463052	-0.937515388691542	-1.79994807830103	-0.0120000000015036
5396	-0.733625325383982	-0.947921361564221	-1.80336294109260	-0.0136122118750579
5401	-0.735020043806501	-0.954851185452611	-1.80490994962099	-0.0158080232207224
5406	-0.737318379310292	-0.958789512065149	-1.81092180888655	-0.0179387640250299
5411	-0.740419300760323	-0.962697224328684	-1.81176439765394	-0.0212679709398842
5416	-0.741999999985965	-0.966866477881742	-1.81398848470169	-0.0260000000047743
5421	-0.743895983997341	-0.968561452324530	-1.81558066270551	-0.0304888718907664
5426	-0.747068096149734	-0.977370144733619	-1.81849875735253	-0.0357181376533987
5431	-0.750841719463567	-0.980119454383053	-1.82020695689425	-0.0388220566260340
5436	-0.751526194016785	-0.986367753393433	-1.82114871995305	-0.0404853003992704
5441	-0.753999999999808	-0.992918143521862	-1.82551738427054	-0.0459658985776082
5446	-0.757998913298254	-0.996651947806122	-1.82878573322116	-0.0522180125321608
5451	-0.760411915958301	-1.00357522120895	-1.83043659552857	-0.0539202263826986
5456	-0.765005114739964	-1.00630219850020	-1.83299241119159	-0.0583735237869286
5461	-0.767427961983377	-1.01031518860824	-1.83568934345601	-0.0609850183526410
5466	-0.769807172885570	-1.02306853982996	-1.84025696808473	-0.0636757062366412
5471	-0.774149706889637	-1.03282509018069	-1.84241563443847	-0.0661070971553125
5476	-0.777454473867725	-1.03954761883561	-1.84350018677516	-0.0690415790678607
5481	-0.778220661995773	-1.04677367678130	-1.84666981840366	-0.0708001685716933
5486	-0.783836306746395	-1.04899511940654	-1.84992921061455	-0.0750464227714534
5491	-0.786358031926585	-1.05371539882553	-1.85358226168119	-0.0802353736223774
5496	-0.793165268300092	-1.05998800754580	-1.85499552825713	-0.0824391994544426
5501	-0.795973670425981	-1.06740402278803	-1.85676182358052	-0.0893926483405217
5506	-0.798539861426306	-1.07576150851455	-1.86034171950638	-0.0959417167352518
5511	-0.802284451887547	-1.07940426129131	-1.86448829446788	-0.0984089319553011
5516	-0.805429518946352	-1.08399999999764	-1.86661865735443	-0.103336230089458
5521	-0.807350296440819	-1.08698574797721	-1.87077707195190	-0.105387936176757
5526	-0.811425125920725	-1.09227828176606	-1.87343755435148	-0.108212368822977
5531	-0.813874555088001	-1.10301616087386	-1.87862994414468	-0.110700786382309
5536	-0.817179649260038	-1.10719301378905	-1.88229895052306	-0.112364364494599
5541	-0.818409269391908	-1.12146396742220	-1.88544689141496	-0.116513214724469
5546	-0.823707561391547	-1.12415594770388	-1.88793298172773	-0.118928048253848
5551	-0.826404817667745	-1.13237102403525	-1.88940122342011	-0.121316527550385
5556	-0.834994419295542	-1.13553118876662	-1.89014075055328	-0.124244478050052
5561	-0.840913064444507	-1.14092850032573	-1.89304836959320	-0.127061832730793
5566	-0.842885015564439	-1.15453233868769	-1.89670841654333	-0.131812318063240
5571	-0.845805678424973	-1.16078883614303	-1.89860680557217	-0.134321244452823
5576	-0.849947877782766	-1.16893720540708	-1.90258644237136	-0.137910939198259
5581	-0.852334530552486	-1.17608765406929	-1.90610466273204	-0.139914272740100
5586	-0.857829842642153	-1.18328220212093	-1.90885141089281	-0.144199501756383
5591	-0.865553312501566	-1.18732114954270	-1.91162676762846	-0.148183544740497
5596	-0.868030705464993	-1.19036723168031	-1.91344299114170	-0.151622426803619
5601	-0.869188914073304	-1.19932549983101	-1.91570446738253	-0.154876239148697
5606	-0.872787804012539	-1.21033834080527	-1.91979821920046	-0.163100221413659
5611	-0.874553372467814	-1.22316296672010	-1.92185599252115	-0.168000000004545
5616	-0.881213588395702	-1.22737212683215	-1.92310490092960	-0.170828208193053
5621	-0.883708531112690	-1.23157699442944	-1.92391876463867	-0.172952315441946
5626	-0.886876555609928	-1.23802635343361	-1.92752005114320	-0.176479771729694
5631	-0.890922489619750	-1.24348392085533	-1.93040493407308	-0.179029023381683
5636	-0.892785353442758	-1.24593258148347	-1.93430038954722	-0.183112933578436
5641	-0.894912856963522	-1.24822087911233	-1.93693726610412	-0.186570384823665
5646	-0.898969784007500	-1.25354542356461	-1.93934988885308	-0.191669036653638
5651	-0.901662363172058	-1.25985815774502	-1.94436453913529	-0.199019697509071
5656	-0.906358561210860	-1.26700243619493	-1.94640383366724	-0.202745321612382
5661	-0.913062962022247	-1.27405396151955	-1.94952056217381	-0.206758498861704
5666	-0.919573486136818	-1.27822161317404	-1.95157162457538	-0.208124562569420
5671	-0.923468920211462	-1.28678586859148	-1.95752486597396	-0.211000000010760
5676	-0.925086222902151	-1.29680403569464	-1.95936044758363	-0.215091466717051
5681	-0.927970565270986	-1.30121617019049	-1.96596766722833	-0.220075885085151
5686	-0.932368097549890	-1.30868866682492	-1.96691556746239	-0.222999999996871
5691	-0.935907006852285	-1.31605936757885	-1.96904546932689	-0.226123972409897
5696	-0.938652907019379	-1.31972626175214	-1.97076381296428	-0.228900033545952
5701	-0.942721916624010	-1.32538141392204	-1.97259571812624	-0.230174309791933
5706	-0.948136058294254	-1.32900087378276	-1.97518750226776	-0.234059841912642
5711	-0.949538396311409	-1.33290763924532	-1.97818341939822	-0.236528371065846
5716	-0.955235964590201	-1.34183987332731	-1.98097699935990	-0.241148657529322
5721	-0.959427917355236	-1.34834220693333	-1.98422400139286	-0.246513021095704
5726	-0.962102405292704	-1.35218439355993	-1.98837741619541	-0.248764694921279
5731	-0.967246477272263	-1.36006118115207	-1.99263691074606	-0.250867502156188
5736	-0.971346872613816	-1.36713079727866	-1.99698820384929	-0.253946718320519
5741	-0.973723572693988	-1.37645103101776	-1.99981926913212	-0.259753989751800
5746	-0.978183162657116	-1.38109030824728	-2.00405111479852	-0.261795990167679
5751	-0.982475287403412	-1.38643433178532	-2.00677492524473	-0.265224812693276
5756	-0.984651691224959	-1.39446794140741	-2.00837467364763	-0.269211024390798
5761	-0.987144764033218	-1.39821564919958	-2.00991150921614	-0.273744027904972
5766	-0.990166838682257	-1.40291017960551	-2.01440803664154	-0.280253187340760
5771	-0.994168546126977	-1.40647109131467	-2.01905262161896	-0.282204337729438
5776	-0.997141667198302	-1.42266033773267	-2.02544852271801	-0.283469445521862
5781	-0.999012352053427	-1.42772299209003	-2.02908697479187	-0.285557465505305
5786	-1.00259447405350	-1.43235634929982	-2.03345624246718	-0.290040887528215
5791	-1.00619449680989	-1.43805663681939	-2.03609161602727	-0.293445092598420
5796	-1.00815847066490	-1.44471165608285	-2.04049074893693	-0.297269808598573
5801	-1.01228252135628	-1.45309959296486	-2.04328428026135	-0.299231688829553
5806	-1.01348027231247	-1.46135552410654	-2.04669720579931	-0.301607192428715
5811	-1.01725503879654	-1.46474824863909	-2.05083183984312	-0.304613941523755
5816	-1.02117328673664	-1.46950518279954	-2.05353554283042	-0.309110189962815
5821	-1.02293365370846	-1.47668581121827	-2.05621564013454	-0.318557905960995
5826	-1.02651287198124	-1.47975026334719	-2.05950473147428	-0.323630796889340
5831	-1.02951838998087	-1.48675488946144	-2.06240026806775	-0.327336848960361
5836	-1.03168741262215	-1.49662418106695	-2.06409158489285	-0.330354708058655
5841	-1.03407004052288	-1.50204761690187	-2.06545479402516	-0.333918078617223
5846	-1.03532495603604	-1.50831939820671	-2.06672388007053	-0.335994928981320
5851	-1.03699081764413	-1.51084139632152	-2.06866795973947	-0.338037447102491
5856	-1.03969341248014	-1.51580019757861	-2.07134863710416	-0.341298426789327
5861	-1.04278225395863	-1.52389516968572	-2.07411701561755	-0.346658909036667
5866	-1.04469248845624	-1.53200033901930	-2.07542317078563	-0.351696255696565
5871	-1.04678404594392	-1.53846462989561	-2.07632501681728	-0.357000000003552
5876	-1.04969516940998	-1.54496254105302	-2.08076898406638	-0.359128931228097
5881	-1.05300000000041	-1.55032721696972	-2.08188229248559	-0.362083994638092
5886	-1.05596503617717	-1.55221377029170	-2.08506165751366	-0.367091562308480
5891	-1.05705331899926	-1.55748396924497	-2.08793298872230	-0.369802160372431
5896	-1.06130638754955	-1.56120677110016	-2.09020584714171	-0.372095631765094
5901	-1.06524714888972	-1.56906897618902	-2.09333504191948	-0.375932371735834
5906	-1.06782232935945	-1.57506956757640	-2.09715750208442	-0.379218473858562
5911	-1.07155813468605	-1.58211982720170	-2.09853603434756	-0.384319037508249
5916	-1.07461334320213	-1.58517530156299	-2.10453139309214	-0.387468332263480
5921	-1.07845694156018	-1.59089745167953	-2.10934113513589	-0.392085010762390
5926	-1.08090120253276	-1.59477128902807	-2.11106925295707	-0.395691345748135
5931	-1.08328704283318	-1.59669921259165	-2.11237895311556	-0.397999605837880
5936	-1.08543192794338	-1.60116545176606	-2.11390861151718	-0.400853968571374
5941	-1.08850662414134	-1.60389582158637	-2.11557452236745	-0.406908407991222
5946	-1.09059125946549	-1.61253698897002	-2.11746352533222	-0.410235327186573
5951	-1.09432951334184	-1.61712518092527	-2.11910026851591	-0.415648896020136
5956	-1.09678588898689	-1.62634357267230	-2.12178500111157	-0.419055116726600
5961	-1.09842749092767	-1.63157999774470	-2.12294523854200	-0.424220503196986
5966	-1.10334559291689	-1.63851119876537	-2.12558310806913	-0.428406465559987
5971	-1.10422841074968	-1.64216672845107	-2.12725736271619	-0.429981826877328
5976	-1.10727303742647	-1.65146784619484	-2.12989491872316	-0.434930308618048
5981	-1.10907453948210	-1.65795343446655	-2.13113050001746	-0.437292777540314
5986	-1.11081623881308	-1.66427288780324	-2.13295263604911	-0.440541727568328
5991	-1.11457946515805	-1.66909767354049	-2.13512731324148	-0.444790865630104
5996	-1.11796006162746	-1.67074334201926	-2.13692714027282	-0.451896150207984
6001	-1.12236145585025	-1.67521373017699	-2.13785198121531	-0.454328023099217
6006	-1.12736722341592	-1.67880863567176	-2.14204022024339	-0.456667850211216
6011	-1.12986769855347	-1.68298034441303	-2.14564487104605	-0.461611399936572
6016	-1.13402144167386	-1.68744678353832	-2.14800390655844	-0.466137371613054
6021	-1.13768305810608	-1.68880438171886	-2.15170732622364	-0.471634985905337
6026	-1.14196257220941	-1.69505009290417	-2.15687406320507	-0.474355822874458
6031	-1.14423261776774	-1.70655344513862	-2.15976820586144	-0.478325740822097
6036	-1.14679075269354	-1.70913875135943	-2.16126601676139	-0.482174922067256
6041	-1.14971254623810	-1.71264445240793	-2.16276165936738	-0.485493537324781
6046	-1.15504096019758	-1.71962091790000	-2.16544834735584	-0.489000000010699
6051	-1.15812285414149	-1.72514115637984	-2.16797456530764	-0.491741975722016
6056	-1.16215550108642	-1.73017468715301	-2.17028507630618	-0.493923040299421
6061	-1.16578622961357	-1.73781121080934	-2.17334756675267	-0.496689203470275
6066	-1.16833235272551	-1.74401074309965	-2.17401775348515	-0.499575860629294
6071	-1.17159620304732	-1.75126810486451	-2.17576380348484	-0.503799254456771
6076	-1.17372315391225	-1.76207431086884	-2.17814199909377	-0.506459315563158
6081	-1.17753408909267	-1.77095978453702	-2.18088920719703	-0.508488003065674
6086	-1.17932904827663	-1.77754260111259	-2.18270499636473	-0.510659471325832
6091	-1.18152692283519	-1.78002152376764	-2.18408748834902	-0.514300807143150
6096	-1.18408248526700	-1.78958465660359	-2.18721003594700	-0.516414699984108
6101	-1.18726313803556	-1.79526543337434	-2.18816238882245	-0.518590452555707
6106	-1.18927712909498	-1.79913598710679	-2.19164795191339	-0.522495620115635
6111	-1.19105897629457	-1.80251777588864	-2.19407216455074	-0.526407327227808
6116	-1.19382109243789	-1.81121171742934	-2.19594890077437	-0.529465116799810
6121	-1.19585007929103	-1.82080740167373	-2.20119099736363	-0.530651448697650
6126	-1.19788127402223	-1.83058803111550	-2.20498169857803	-0.538850547819350
6131	-1.20090215647398	-1.83717244041482	-2.20800774476487	-0.541766809289731
6136	-1.20250923212759	-1.84174476363360	-2.21026916279503	-0.545315663767308
6141	-1.20483240644953	-1.84894238311372	-2.21162992724931	-0.547552522202095
6146	-1.20767942788418	-1.85712985483135	-2.21281265716167	-0.549926233964280
6151	-1.21071535600228	-1.86092340617595	-2.21503220423689	-0.551902523899248
6156	-1.21520831797716	-1.86500973304680	-2.21608060144000	-0.557548893926852
6161	-1.21996437874039	-1.87359271444430	-2.21767268708618	-0.560761407793961
6166	-1.22237677091831	-1.87607494740724	-2.22072756765579	-0.565000000001891
6171	-1.22450936982233	-1.88352056125887	-2.22137904403233	-0.566712066873493
6176	-1.22784010528293	-1.88908200132885	-2.22354472994727	-0.569006561419582
6181	-1.23117892848296	-1.89183274897312	-2.22666796661155	-0.573368834283313
6186	-1.23573845226957	-1.90023612355467	-2.23020565808730	-0.577643483414014
6191	-1.23899999999984	-1.90865326160109	-2.23404808859079	-0.579248698683284
6196	-1.24150770978012	-1.91441736950086	-2.23694215526930	-0.581564341185728
6201	-1.24424382726975	-1.92159930506160	-2.24024390851090	-0.583632410601764
6206	-1.24746206212594	-1.93029753958771	-2.24421766748104	-0.589495679736989
6211	-1.25188097548243	-1.93619462365596	-2.24584264345416	-0.594131698907278
6216	-1.25360473113659	-1.94602471945031	-2.24786777438762	-0.597789578816416
6221	-1.25908980284354	-1.95399303878522	-2.24946717695196	-0.600757896559865
6226	-1.26154457373075	-1.96276309643794	-2.25085373674551	-0.604739040872300
6231	-1.26422734490101	-1.96978313140955	-2.25194845719536	-0.608210680728678
6236	-1.26708371012321	-1.97433651044987	-2.25277043395178	-0.610863059338832
6241	-1.26989084791108	-1.98676603015914	-2.25565924353535	-0.617156505286045
6246	-1.27249672015146	-1.99456314686634	-2.25805696940303	-0.620339517842062
6251	-1.27585828197610	-1.99799999998174	-2.25977448004565	-0.622021186681512
6256	-1.28157033620206	-2.00937175097700	-2.26322446019996	-0.626083778948274
6261	-1.28385306790049	-2.01295572710369	-2.26755562172656	-0.630613231273737
6266	-1.28608680833282	-2.01790670583715	-2.27259168247118	-0.632481680345836
6271	-1.28800743584918	-2.02666406863821	-2.27468245824404	-0.635285616697111
6276	-1.28975304927415	-2.03055554026038	-2.27684339453860	-0.638336185887007
6281	-1.29224878091234	-2.03524182051390	-2.27927632960884	-0.642949831479668
6286	-1.29418546281094	-2.03961124758731	-2.28578266730694	-0.644999638333910
6291	-1.29807630748126	-2.04251913437592	-2.29036257941688	-0.647539630991189
6296	-1.30150637391762	-2.04713150406445	-2.29222357306249	-0.649639513545673
6301	-1.30299999999953	-2.05492638356460	-2.29432710757785	-0.653273552678679
6306	-1.30640986153343	-2.05933071414647	-2.29671218585941	-0.656417719635403
6311	-1.30879617637140	-2.07053706443104	-2.29807035553724	-0.660071926041473
6316	-1.31112227854930	-2.07288695043935	-2.29881481791629	-0.663438257550810
6321	-1.31332402545621	-2.07678557311160	-2.30140900974305	-0.665349429408528
6326	-1.31796785619692	-2.08151923643670	-2.30262327055035	-0.668454774499809
6331	-1.32090106494136	-2.08717107770751	-2.30494829522486	-0.672373044821739
6336	-1.32628420040434	-2.09319612204603	-2.30755809058958	-0.675999999632985
6341	-1.33038451477616	-2.10157239137500	-2.30887287556071	-0.686114138422026
6346	-1.33518431065637	-2.10672168117183	-2.31379055034527	-0.686805354775216
6351	-1.33751042145605	-2.11304799631976	-2.31633081455547	-0.689813636476984
6356	-1.34064978872914	-2.12097506546899	-2.31931632463696	-0.692864024548335
6361	-1.34170021985390	-2.12672928907799	-2.32139242972329	-0.695647666055004
6366	-1.34309133311434	-2.12922039683159	-2.32428519920486	-0.698295559427816
6371	-1.34826393110267	-2.13911688946630	-2.32652467032814	-0.703620674218413
6376	-1.35265387842100	-2.15219422950656	-2.33139894001066	-0.705676046981252
6381	-1.35669085850030	-2.15758447946874	-2.33397819827564	-0.711565289611444
6386	-1.35853235185877	-2.16199329442493	-2.33552223178703	-0.713110199818071
6391	-1.36010486317584	-2.17031040290943	-2.33751243792250	-0.715165154067643
6396	-1.36330223295924	-2.18068356272475	-2.34166126403688	-0.719596098867503
6401	-1.36825053914947	-2.18492297313113	-2.34290521800111	-0.721419600078828
6406	-1.37033149199551	-2.18875993905318	-2.34470719528229	-0.724764811059231
6411	-1.37234270198716	-2.19474657122676	-2.34637347171781	-0.728928129696832
6416	-1.37564740828106	-2.20362114620734	-2.35017062468990	-0.733034148869087
6421	-1.37887910561509	-2.21075134484667	-2.35233992827202	-0.735390189218280
6426	-1.38201981615828	-2.21623689474618	-2.35414384334667	-0.736790623064289
6431	-1.38397911593046	-2.22558013943202	-2.35501180993329	-0.741182213871678
6436	-1.38683908390156	-2.23160489911672	-2.35799340629338	-0.749357578288101
6441	-1.39076488396427	-2.23402098012814	-2.36190426097342	-0.753325704395448
6446	-1.39449946786118	-2.23983271874548	-2.36255988483958	-0.756553617700324
6451	-1.39738842482054	-2.24491605856657	-2.36373762638236	-0.760408910140822
6456	-1.40092638530810	-2.24952413638078	-2.36590093823493	-0.765103510410505
6461	-1.40251711658455	-2.25603317819810	-2.36634540840633	-0.769448692523262
6466	-1.40712999997887	-2.26272965063000	-2.36912555501259	-0.772511270113627
6471	-1.40925227761096	-2.26803724870119	-2.37109140146567	-0.774192504306439
6476	-1.41501858563029	-2.27048596816880	-2.37345894125873	-0.780761994323944
6481	-1.41761947460637	-2.27783255977890	-2.37615922343687	-0.783909762563339
6486	-1.42097982578283	-2.28602451758851	-2.37723516581989	-0.785800104787822
6491	-1.42327474203823	-2.29314113879734	-2.37881982476720	-0.788913651484639
6496	-1.42496186070573	-2.29661412200346	-2.38013411134939	-0.791000001398370
6501	-1.42606102246461	-2.30746574126067	-2.38170747999363	-0.797387065752125
6506	-1.42812734743689	-2.30957679919150	-2.38226842592395	-0.799315522841574
6511	-1.42934841527884	-2.31223742003873	-2.38336473338897	-0.802255505487303
6516	-1.43063418089184	-2.32032751839902	-2.38628879032342	-0.806811762566885
6521	-1.43461662737618	-2.32558293434246	-2.38766658446397	-0.812652213678933
6526	-1.43814544292157	-2.33145505915850	-2.39063862173910	-0.818354851373976
6531	-1.43936144724118	-2.33507526562058	-2.39480988861355	-0.821496624865989
6536	-1.44304088361642	-2.34139681698674	-2.39580319752601	-0.824541034278264
6541	-1.44862651558498	-2.34513887367764	-2.39718378941847	-0.827163056306880
6546	-1.45010249670850	-2.34895047562518	-2.40108536541364	-0.832982114452570
6551	-1.45230357751355	-2.35523358954183	-2.40629968774001	-0.836096108265242
6556	-1.45560961373903	-2.36134889044629	-2.40786470082440	-0.839278072743217
6561	-1.46261849267003	-2.36367226333909	-2.41021258317391	-0.842652130377135
6566	-1.46399084842217	-2.36752158666867	-2.41264103565385	-0.845609696532615
6571	-1.46797747302048	-2.36889463586547	-2.41571190470417	-0.847080766442917
6576	-1.47149940788807	-2.37877438942650	-2.41703283772266	-0.850685047555657
6581	-1.47320287091977	-2.38454614578435	-2.41838172535105	-0.855803637461359
6586	-1.47751770813407	-2.38794889617235	-2.42039035659163	-0.858999999977594
6591	-1.48063248244249	-2.38982689989154	-2.42418756886896	-0.860199162503344
6596	-1.48227586157412	-2.39867045878049	-2.42707396854652	-0.867626400759031
6601	-1.48429703476278	-2.40733013828106	-2.42955958115905	-0.871222088182120
6606	-1.48528748356755	-2.41234056294165	-2.43202033290250	-0.876918339169198
6611	-1.48814560037575	-2.41481168859727	-2.43616771640929	-0.883282536229992
6616	-1.49032588304942	-2.41902302211582	-2.43766038346734	-0.884418295938819
6621	-1.49364928950880	-2.42488870696219	-2.43859249638571	-0.886993394953315
6626	-1.49693499283008	-2.43256130209071	-2.44441943367806	-0.890213630659654
6631	-1.49799999986186	-2.43887546967572	-2.44752640411426	-0.892335328649843
6636	-1.50134430586947	-2.44322481659598	-2.45003525793298	-0.896999999999487
6641	-1.50415224968247	-2.45063822803309	-2.45171601979188	-0.904944541730803
6646	-1.50554592996966	-2.46018201836019	-2.45394839784159	-0.906298396084313
6651	-1.50990152026411	-2.47477290857393	-2.45490108537687	-0.907050280410281
6656	-1.51282171093280	-2.49068744156544	-2.45786622060725	-0.910297578317886
6661	-1.51476245879668	-2.49539628511297	-2.46141191838711	-0.913576830392164
6666	-1.51620155870290	-2.49853114260654	-2.46241583782684	-0.920440499811113
6671	-1.51819614202337	-2.50072121890342	-2.46395388664258	-0.923668599565196
6676	-1.52227318923362	-2.50565789969448	-2.46546757517024	-0.926050934803328
6681	-1.52451384924139	-2.51339932051770	-2.46915883226364	-0.927908120832381
6686	-1.52868315435479	-2.52234261882063	-2.47217001505364	-0.930874673471937
6691	-1.53425722070429	-2.53327926354493	-2.47350750258984	-0.933680212431415
6696	-1.53555385697389	-2.53603919242970	-2.47755985670040	-0.939463597844361
6701	-1.53923190655938	-2.54116743389035	-2.47920091735368	-0.941237677062599
6706	-1.54192687797552	-2.54442792852691	-2.48080251330313	-0.942715548300230
6711	-1.54482794814074	-2.55530168892528	-2.48403674788341	-0.944128702503981
6716	-1.54642998950031	-2.56285543639642	-2.48757274104907	-0.948108017863179
6721	-1.54848135851830	-2.56785950968767	-2.48972956561511	-0.950158150003574
6726	-1.55054930223971	-2.57352655948501	-2.49245631083431	-0.954903058718932
6731	-1.55487288541138	-2.57745152600141	-2.49388637785430	-0.956938588799051
6736	-1.55690979524826	-2.57886974875966	-2.49517321164199	-0.959458232854203
6741	-1.56145864084934	-2.58342927226049	-2.49809305844470	-0.964210380219046
6746	-1.56228733779117	-2.58747372144535	-2.50133219391104	-0.968262203882477
6751	-1.56517218865101	-2.59222604006031	-2.50304439149393	-0.973581428055879
6756	-1.56784961354947	-2.59712951252005	-2.50401351806961	-0.976877152541812
6761	-1.57013884009701	-2.61042222810443	-2.50553169096403	-0.979360365796989
6766	-1.57364433936036	-2.61633507453448	-2.50759092206921	-0.981564773334311
6771	-1.57580491234166	-2.62060024915233	-2.50936307105606	-0.983936529602866
6776	-1.57949674467847	-2.63050829199646	-2.50999999193929	-0.987502867479653
6781	-1.58156575930785	-2.63174659613853	-2.50999999487003	-0.989190779892952
6786	-1.58369860044902	-2.63499148452553	-2.50999999675123	-0.991665885748082
6791	-1.58835126502231	-2.63967272675236	-2.50999999736368	-0.996023356919014
6796	-1.59324283760425	-2.64310025684137	-2.50999999784502	-0.999198441927924
6801	-1.59592504145783	-2.64804306276851	-2.50999999821281	-1.00538194724131
6806	-1.59824011989180	-2.65198584783053	-2.50999999835370	-1.00640923951974
6811	-1.60199999999907	-2.65704521954985	-2.50999999849815	-1.00844144386451
6816	-1.60371515169448	-2.66297633625074	-2.50999999860141	-1.01240687410074
6821	-1.60792165312100	-2.66922495299121	-2.50999999868273	-1.01903823013192
6826	-1.61035577057455	-2.67124451640584	-2.50999999879546	-1.02008469957416
6831	-1.61114773719317	-2.67368943703345	-2.50999999885224	-1.02299999999952
6836	-1.61423892411013	-2.67722773785257	-2.50999999894231	-1.02625438981029
6841	-1.61931771799750	-2.68109805503553	-2.50999999900388	-1.03100000006339
6846	-1.62199999999998	-2.68585414073216	-2.50999999910731	-1.03218373750159
6851	-1.62421602402837	-2.68980836173078	-2.50999999916759	-1.03548648106193
6856	-1.62919843182800	-2.69392916139899	-2.50999999920324	-1.03665333493163
6861	-1.63300038549247	-2.70177271159137	-2.50999999923423	-1.04137272662152
6866	-1.63442525401770	-2.70676660896966	-2.50999999926817	-1.04543943751925
6871	-1.63649037244983	-2.71506186340631	-2.50999999928687	-1.05000000000113
6876	-1.63932462939097	-2.72126297334471	-2.50999999932802	-1.05157777650135
6881	-1.64195842189102	-2.73148530873220	-2.50999999934509	-1.05685983318232
6886	-1.64484314027957	-2.73379877184464	-2.50999999937389	-1.06241888668207
6891	-1.64843849704275	-2.73701859014361	-2.50999999941072	-1.06453864089688
6896	-1.65099999999968	-2.74489862463914	-2.50999999943757	-1.06699538724565
6901	-1.65348802239625	-2.75261598803615	-2.50999999944515	-1.06917385238516
6906	-1.65664969089806	-2.75986757472261	-2.50999999947236	-1.07302467252847
6911	-1.66105502082763	-2.76288790104175	-2.50999999948089	-1.08066137739865
6916	-1.66364156990691	-2.76631934316712	-2.50999999948792	-1.08435365423613
6921	-1.66896255512982	-2.76982077628779	-2.50999999949535	-1.08776382883197
6926	-1.66999659847410	-2.77529164045546	-2.50999999951676	-1.09332527738796
6931	-1.67314008512677	-2.78489140051105	-2.50999999953079	-1.09737624505162
6936	-1.67457735154202	-2.79107512012502	-2.50999999954889	-1.09999999983715
6941	-1.67499998640789	-2.79397612516749	-2.50999999956540	-1.10184023259607
6946	-1.67499999306567	-2.80019390495264	-2.50999999957239	-1.10635171488768
6951	-1.67499999589743	-2.80573014388818	-2.50999999957401	-1.10868881426503
6956	-1.67499999717463	-2.80761841422251	-2.50999999958315	-1.11103749530424
6961	-1.67499999791385	-2.81187113060226	-2.50999999958689	-1.11427955120847
6966	-1.67499999842170	-2.81381569143254	-2.50999999959674	-1.11579026084635
6971	-1.67499999865683	-2.81509716371228	-2.50999999961630	-1.11699999988806
6976	-1.67499999879966	-2.81937900110774	-2.50999999962433	-1.12029339114354
6981	-1.67499999892905	-2.82427970354526	-2.50999999964410	-1.12388597334710
6986	-1.67499999904599	-2.82812626469251	-2.50999999965231	-1.12527040118910
6991	-1.67499999912265	-2.83014617810029	-2.50999999965863	-1.13174823666683
6996	-1.67499999921574	-2.84325605280910	-2.50999999967318	-1.13469090415149
7001	-1.67499999925485	-2.84924609968049	-2.50999999968486	-1.13659544860224
7006	-1.67499999927844	-2.85310006288233	-2.50999999969219	-1.13968420292412
7011	-1.67499999929295	-2.85851130223431	-2.50999999970320	-1.14535901417520
7016	-1.67499999931761	-2.85990709021510	-2.50999999972520	-1.14854236638782
7021	-1.67499999937692	-2.86450519843606	-2.50999999972909	-1.15499999999539
7026	-1.67499999939425	-2.87124681673778	-2.50999999973672	-1.16127149003481
7031	-1.67499999942428	-2.87326183759892	-2.50999999974274	-1.16373185968729
7036	-1.67499999944324	-2.88105993669668	-2.50999999974864	-1.16649575865128
7041	-1.67499999946985	-2.88889132327477	-2.50999999975756	-1.16794583295894
7046	-1.67499999949155	-2.89339568976603	-2.50999999976713	-1.17440961046653
7051	-1.67499999951404	-2.89547214672170	-2.50999999977589	-1.17776781477115
7056	-1.67499999954119	-2.89882908774189	-2.50999999978285	-1.18099053017951
7061	-1.67499999955707	-2.90382955158781	-2.50999999978727	-1.18276922863275
7066	-1.67499999958035	-2.90788815275715	-2.50999999979117	-1.18597262878489
7071	-1.67499999959525	-2.91225032230030	-2.50999999979782	-1.19060037025291
7076	-1.67499999962428	-2.91822953096285	-2.50999999980484	-1.19246832809898
7081	-1.67499999963871	-2.92779812442741	-2.50999999981781	-1.19699965345217
7086	-1.67499999965914	-2.93084115583740	-2.50999999982526	-1.20367900733244
7091	-1.67499999966947	-2.93619260262727	-2.50999999982917	-1.20999999999972
7096	-1.67499999967649	-2.93949451506750	-2.50999999983438	-1.21425536230989
7101	-1.67499999969092	-2.94383605594057	-2.50999999983794	-1.21561542166506
7106	-1.67499999970961	-2.94567510328057	-2.50999999983914	-1.21686180899270
7111	-1.67499999971569	-2.94704558568537	-2.50999999984350	-1.21935704209577
7116	-1.67499999972104	-2.95320058144018	-2.50999999985022	-1.22597030563216
7121	-1.67499999972933	-2.95796304486687	-2.50999999985439	-1.22686269823305
7126	-1.67499999974214	-2.96462877424179	-2.50999999986066	-1.22952863497002
7131	-1.67499999975169	-2.96845979736248	-2.50999999986246	-1.23485479712314
7136	-1.67499999975598	-2.97557998770069	-2.50999999986389	-1.23737221697785
7141	-1.67499999976033	-2.97808051981749	-2.50999999986802	-1.24154104886273
7146	-1.67499999977401	-2.98237641193149	-2.50999999987281	-1.24455136538782
7151	-1.67499999978410	-2.98831281416737	-2.50999999987761	-1.24650110545197
7156	-1.67499999979588	-2.99603253570466	-2.50999999988103	-1.24886226926588
7161	-1.67499999980920	-2.99907716496819	-2.50999999988268	-1.25250113066286
7166	-1.67499999981623	-3.00196908254428	-2.50999999988604	-1.25435545673900
7171	-1.67499999982005	-3.00594637853173	-2.50999999988920	-1.26055664922609
7176	-1.67499999982354	-3.01127663295928	-2.50999999989481	-1.26199999995290
7181	-1.67499999983653	-3.01802440506914	-2.50999999989763	-1.26601336556505
7186	-1.67499999984331	-3.02377629148736	-2.50999999990237	-1.27030951738010
7191	-1.67499999984700	-3.02619679527275	-2.50999999990402	-1.27619650657994
7196	-1.67499999984963	-3.03380085083104	-2.50999999990577	-1.27834741169772
7201	-1.67499999985714	-3.04091706759043	-2.50999999990712	-1.27972746673588
7206	-1.67499999985927	-3.04655683498632	-2.50999999990973	-1.28454283523766
7211	-1.67499999986346	-3.05175244442965	-2.50999999991194	-1.28504683514024
7216	-1.67499999987822	-3.05513505286681	-2.50999999991519	-1.28911832775448
7221	-1.67499999988034	-3.05932188795604	-2.50999999991945	-1.29198999980351
7226	-1.67499999988455	-3.06392594576516	-2.50999999992151	-1.29579660132455
7231	-1.67499999989032	-3.06708899490292	-2.50999999992496	-1.29835103708931
7236	-1.67499999989453	-3.07254669485488	-2.50999999992741	-1.29966310908748
7241	-1.67499999989965	-3.07624822211801	-2.50999999992956	-1.30272707353872
7246	-1.67499999990351	-3.08177319295739	-2.50999999993387	-1.30335287830951
7251	-1.67499999990585	-3.08446397847384	-2.50999999993411	-1.30473965486419
7256	-1.67499999991014	-3.09114831004161	-2.50999999993579	-1.30870880700952
7261	-1.67499999991509	-3.09524827422216	-2.50999999993727	-1.31288091230618
7266	-1.67499999991676	-3.10111184716705	-2.50999999993920	-1.31837683960663
7271	-1.67499999991920	-3.10277511374792	-2.50999999994075	-1.32243662329239
7276	-1.67499999992058	-3.10495450951058	-2.50999999994246	-1.32596140095785
7281	-1.67499999992214	-3.10842831285832	-2.50999999994361	-1.32935790080816
7286	-1.67499999992477	-3.11018359794404	-2.50999999994510	-1.33172694815789
7291	-1.67499999992661	-3.11209795425781	-2.50999999994659	-1.33711434205162
7296	-1.67499999992929	-3.11840779657133	-2.50999999994802	-1.33991043925268
7301	-1.67499999993062	-3.12453872802914	-2.50999999994947	-1.34228533497436
7306	-1.67499999993314	-3.12661983376143	-2.50999999995127	-1.34624087633430
7311	-1.67499999993374	-3.13176942524720	-2.50999999995215	-1.34882849629493
7316	-1.67499999993526	-3.13502994318564	-2.50999999995371	-1.35333295276483
7321	-1.67499999993688	-3.14313318576613	-2.50999999995452	-1.35630837134249
7326	-1.67499999993954	-3.14474222739665	-2.50999999995562	-1.35819275594125
7331	-1.67499999994071	-3.15070411881786	-2.50999999995647	-1.36146879749807
7336	-1.67499999994196	-3.15623594590719	-2.50999999995807	-1.36398873342723
7341	-1.67499999994264	-3.15860191641015	-2.50999999995861	-1.36794126534277
7346	-1.67499999994464	-3.16289855662519	-2.50999999995963	-1.37127740764442
7351	-1.67499999994549	-3.16453665784514	-2.50999999996001	-1.37572088657981
7356	-1.67499999994794	-3.16934503982847	-2.50999999996040	-1.38006844279354
7361	-1.67499999995014	-3.17060252213508	-2.50999999996088	-1.38261433227237
7366	-1.67499999995294	-3.17461781905470	-2.50999999996123	-1.38501650520084
7371	-1.67499999995361	-3.18123516459481	-2.50999999996146	-1.38732607087005
7376	-1.67499999995523	-3.18579919301110	-2.50999999996196	-1.39081507261561
7381	-1.67499999995612	-3.19033228120235	-2.50999999996272	-1.39381896693653
7386	-1.67499999995704	-3.19565696042950	-2.50999999996357	-1.39886126732490
7391	-1.67499999995808	-3.19887051132047	-2.50999999996423	-1.40389896188932
7396	-1.67499999995900	-3.20599507780765	-2.50999999996470	-1.40801232919006
7401	-1.67499999996075	-3.20994208900006	-2.50999999996586	-1.41012183775971
7406	-1.67499999996125	-3.21549892467743	-2.50999999996682	-1.41284383643569
7411	-1.67499999996205	-3.21925291959938	-2.50999999996742	-1.41518003904961
7416	-1.67499999996253	-3.22239020195501	-2.50999999996784	-1.41747286209987
7421	-1.67499999996336	-3.22473225299910	-2.50999999996871	-1.42253018483405
7426	-1.67499999996409	-3.22792688528780	-2.50999999996966	-1.42899999999997
7431	-1.67499999996471	-3.23080562543340	-2.50999999997002	-1.43103083425494
7436	-1.67499999996581	-3.23669040981706	-2.50999999997057	-1.43690956092121
7441	-1.67499999996662	-3.24066700165181	-2.50999999997099	-1.43941223631696
7446	-1.67499999996761	-3.24571322820450	-2.50999999997167	-1.43999999784681
7451	-1.67499999996864	-3.24981434968834	-2.50999999997266	-1.43999999817550
7456	-1.67499999996911	-3.25162022101913	-2.50999999997303	-1.43999999878836
7461	-1.67499999996965	-3.25567203211302	-2.50999999997410	-1.43999999887532
7466	-1.67499999997043	-3.25882730619755	-2.50999999997502	-1.43999999913968
7471	-1.67499999997117	-3.26085890457909	-2.50999999997575	-1.43999999926451
7476	-1.67499999997285	-3.26499566339017	-2.50999999997597	-1.43999999934168
7481	-1.67499999997324	-3.26904870326214	-2.50999999997676	-1.43999999945445
7486	-1.67499999997373	-3.27049953092484	-2.50999999997718	-1.43999999949504
7491	-1.67499999997413	-3.27293717781372	-2.50999999997733	-1.43999999952778
7496	-1.67499999997519	-3.27609896744097	-2.50999999997786	-1.43999999955457
7501	-1.67499999997563	-3.28071426699675	-2.50999999997825	-1.43999999958446
7506	-1.67499999997684	-3.28631247878254	-2.50999999997864	-1.43999999961297
7511	-1.67499999997761	-3.28851687022962	-2.50999999997887	-1.43999999963618
7516	-1.67499999997791	-3.29149290968640	-2.50999999997904	-1.43999999964505
7521	-1.67499999997889	-3.29709134114746	-2.50999999997941	-1.43999999966513
7526	-1.67499999997931	-3.30176649293297	-2.50999999997995	-1.43999999969910
7531	-1.67499999997955	-3.30611222289453	-2.50999999998013	-1.43999999972263
7536	-1.67499999997987	-3.31170953588050	-2.50999999998064	-1.43999999972618
7541	-1.67499999998041	-3.31286920260285	-2.50999999998148	-1.43999999976374
7546	-1.67499999998071	-3.31883668743662	-2.50999999998182	-1.43999999977404
7551	-1.67499999998114	-3.32329388626689	-2.50999999998203	-1.43999999978457
7556	-1.67499999998145	-3.32780550246776	-2.50999999998242	-1.43999999979416
7561	-1.67499999998182	-3.33319264839292	-2.50999999998274	-1.43999999981357
7566	-1.67499999998234	-3.33658585159133	-2.50999999998314	-1.43999999982849
7571	-1.67499999998270	-3.33962345210455	-2.50999999998334	-1.43999999983866
7576	-1.67499999998300	-3.34338653117045	-2.50999999998379	-1.43999999984503
7581	-1.67499999998348	-3.34846525421631	-2.50999999998407	-1.43999999985062
7586	-1.67499999998361	-3.34999999508792	-2.50999999998460	-1.43999999985339
7591	-1.67499999998405	-3.34999999646762	-2.50999999998485	-1.43999999985970
7596	-1.67499999998439	-3.34999999765707	-2.50999999998529	-1.43999999986716
7601	-1.67499999998458	-3.34999999806016	-2.50999999998552	-1.43999999987779
7606	-1.67499999998482	-3.34999999825397	-2.50999999998577	-1.43999999988833
7611	-1.67499999998510	-3.34999999857484	-2.50999999998597	-1.43999999989017
7616	-1.67499999998558	-3.34999999883026	-2.50999999998623	-1.43999999989563
7621	-1.67499999998598	-3.34999999903117	-2.50999999998634	-1.43999999990187
7626	-1.67499999998615	-3.34999999908131	-2.50999999998668	-1.43999999990627
7631	-1.67499999998651	-3.34999999916118	-2.50999999998690	-1.43999999991115
7636	-1.67499999998672	-3.34999999922650	-2.50999999998742	-1.43999999991431
7641	-1.67499999998685	-3.34999999927569	-2.50999999998765	-1.43999999991885
7646	-1.67499999998710	-3.34999999930783	-2.50999999998812	-1.43999999992044
7651	-1.67499999998722	-3.34999999932713	-2.50999999998856	-1.43999999992620
7656	-1.67499999998744	-3.34999999938133	-2.50999999998888	-1.43999999992749
7661	-1.67499999998814	-3.34999999940764	-2.50999999998925	-1.43999999993298
7666	-1.67499999998827	-3.34999999944077	-2.50999999998944	-1.43999999993415
7671	-1.67499999998838	-3.34999999946689	-2.50999999998961	-1.43999999993506
7676	-1.67499999998856	-3.34999999950168	-2.50999999998974	-1.43999999993792
7681	-1.67499999998868	-3.34999999953400	-2.50999999998994	-1.43999999994007
7686	-1.67499999998918	-3.34999999954914	-2.50999999999030	-1.43999999994415
7691	-1.67499999998955	-3.34999999956207	-2.50999999999059	-1.43999999994652
7696	-1.67499999998997	-3.34999999957585	-2.50999999999077	-1.43999999994773
7701	-1.67499999999028	-3.34999999959589	-2.50999999999103	-1.43999999994857
7706	-1.67499999999049	-3.34999999961103	-2.50999999999116	-1.43999999995148
7711	-1.67499999999071	-3.34999999965484	-2.50999999999130	-1.43999999995354
7716	-1.67499999999096	-3.34999999967577	-2.50999999999149	-1.43999999995574
7721	-1.67499999999117	-3.34999999969771	-2.50999999999176	-1.43999999995785
7726	-1.67499999999156	-3.34999999970844	-2.50999999999201	-1.43999999995973
7731	-1.67499999999173	-3.34999999971159	-2.50999999999218	-1.43999999996066
7736	-1.67499999999189	-3.34999999972929	-2.50999999999239	-1.43999999996175
7741	-1.67499999999203	-3.34999999974862	-2.50999999999255	-1.43999999996325
7746	-1.67499999999222	-3.34999999975891	-2.50999999999267	-1.43999999996439
7751	-1.67499999999280	-3.34999999977291	-2.50999999999288	-1.43999999996632
7756	-1.67499999999290	-3.34999999978407	-2.50999999999321	-1.43999999996698
7761	-1.67499999999304	-3.34999999979617	-2.50999999999346	-1.43999999996787
7766	-1.67499999999319	-3.34999999981861	-2.50999999999375	-1.43999999996900
7771	-1.67499999999338	-3.34999999982799	-2.50999999999392	-1.43999999996997
7776	-1.67499999999354	-3.34999999983151	-2.50999999999400	-1.43999999997070
7781	-1.67499999999369	-3.34999999983537	-2.50999999999420	-1.43999999997173
7786	-1.67499999999388	-3.34999999984166	-2.50999999999429	-1.43999999997286
7791	-1.67499999999406	-3.34999999985075	-2.50999999999443	-1.43999999997360
7796	-1.67499999999417	-3.34999999986250	-2.50999999999460	-1.43999999997426
7801	-1.67499999999427	-3.34999999986760	-2.50999999999496	-1.43999999997493
7806	-1.67499999999442	-3.34999999987682	-2.50999999999506	-1.43999999997535
7811	-1.67499999999457	-3.34999999988654	-2.50999999999520	-1.43999999997593
7816	-1.67499999999465	-3.34999999988951	-2.50999999999533	-1.43999999997694
7821	-1.67499999999480	-3.34999999989352	-2.50999999999542	-1.43999999997764
7826	-1.67499999999498	-3.34999999989681	-2.50999999999551	-1.43999999997805
7831	-1.67499999999520	-3.34999999990003	-2.50999999999566	-1.43999999997911
7836	-1.67499999999525	-3.34999999990338	-2.50999999999575	-1.43999999997941
7841	-1.67499999999541	-3.34999999990797	-2.50999999999582	-1.43999999998010
7846	-1.67499999999567	-3.34999999991022	-2.50999999999590	-1.43999999998072
7851	-1.67499999999577	-3.34999999991323	-2.50999999999599	-1.43999999998087
7856	-1.67499999999585	-3.34999999991999	-2.50999999999606	-1.43999999998141
7861	-1.67499999999589	-3.34999999992254	-2.50999999999611	-1.43999999998181
7866	-1.67499999999606	-3.34999999992707	-2.50999999999618	-1.43999999998221
7871	-1.67499999999612	-3.34999999993143	-2.50999999999629	-1.43999999998344
7876	-1.67499999999627	-3.34999999993307	-2.50999999999637	-1.43999999998367
7881	-1.67499999999640	-3.34999999993664	-2.50999999999640	-1.43999999998388
7886	-1.67499999999650	-3.34999999994042	-2.50999999999646	-1.43999999998461
7891	-1.67499999999661	-3.34999999994428	-2.50999999999665	-1.43999999998507
7896	-1.67499999999672	-3.34999999994628	-2.50999999999676	-1.43999999998590
7901	-1.67499999999677	-3.34999999994710	-2.50999999999692	-1.43999999998611
7906	-1.67499999999695	-3.34999999994914	-2.50999999999699	-1.43999999998635
7911	-1.67499999999711	-3.34999999995183	-2.50999999999709	-1.43999999998724
7916	-1.67499999999722	-3.34999999995296	-2.50999999999716	-1.43999999998765
7921	-1.67499999999725	-3.34999999995373	-2.50999999999719	-1.43999999998789
7926	-1.67499999999730	-3.34999999995626	-2.50999999999727	-1.43999999998829
7931	-1.67499999999744	-3.34999999995701	-2.50999999999731	-1.43999999998857
7936	-1.67499999999753	-3.34999999995842	-2.50999999999734	-1.43999999998870
7941	-1.67499999999762	-3.34999999996019	-2.50999999999741	-1.43999999998895
7946	-1.67499999999770	-3.34999999996138	-2.50999999999745	-1.43999999998926
7951	-1.67499999999775	-3.34999999996227	-2.50999999999748	-1.43999999998948
7956	-1.67499999999778	-3.34999999996434	-2.50999999999755	-1.43999999998966
7961	-1.67499999999783	-3.34999999996702	-2.50999999999760	-1.43999999999009
7966	-1.67499999999787	-3.34999999996846	-2.50999999999763	-1.43999999999023
7971	-1.67499999999795	-3.34999999996938	-2.50999999999770	-1.43999999999067
7976	-1.67499999999798	-3.34999999997037	-2.50999999999779	-1.43999999999079
7981	-1.67499999999802	-3.34999999997206	-2.50999999999783	-1.43999999999134
7986	-1.67499999999805	-3.34999999997260	-2.50999999999789	-1.43999999999151
7991	-1.67499999999808	-3.34999999997368	-2.50999999999795	-1.43999999999178
7996	-1.67499999999811	-3.34999999997545	-2.50999999999801	-1.43999999999206
8001	-1.67499999999816	-3.34999999997688	-2.50999999999804	-1.43999999999221
8006	-1.67499999999820	-3.34999999997795	-2.50999999999812	-1.43999999999252
8011	-1.67499999999828	-3.34999999997875	-2.50999999999816	-1.43999999999282
8016	-1.67499999999830	-3.34999999997966	-2.50999999999818	-1.43999999999309
8021	-1.67499999999836	-3.34999999998023	-2.50999999999820	-1.43999999999335
8026	-1.67499999999840	-3.34999999998172	-2.50999999999823	-1.43999999999356
8031	-1.67499999999844	-3.34999999998224	-2.50999999999833	-1.43999999999391
8036	-1.67499999999847	-3.34999999998317	-2.50999999999835	-1.43999999999408
8041	-1.67499999999849	-3.34999999998443	-2.50999999999839	-1.43999999999422
8046	-1.67499999999852	-3.34999999998503	-2.50999999999844	-1.43999999999435
8051	-1.67499999999853	-3.34999999998588	-2.50999999999848	-1.43999999999464
8056	-1.67499999999856	-3.34999999998688	-2.50999999999849	-1.43999999999477
8061	-1.67499999999858	-3.34999999998753	-2.50999999999853	-1.43999999999497
8066	-1.67499999999864	-3.34999999998783	-2.50999999999856	-1.43999999999516
8071	-1.67499999999868	-3.34999999998816	-2.50999999999858	-1.43999999999527
8076	-1.67499999999873	-3.34999999998876	-2.50999999999860	-1.43999999999549
8081	-1.67499999999876	-3.34999999998903	-2.50999999999864	-1.43999999999556
8086	-1.67499999999878	-3.34999999998949	-2.50999999999867	-1.43999999999572
8091	-1.67499999999879	-3.34999999998993	-2.50999999999871	-1.43999999999605
8096	-1.67499999999881	-3.34999999999013	-2.50999999999875	-1.43999999999615
8101	-1.67499999999885	-3.34999999999034	-2.50999999999878	-1.43999999999629
8106	-1.67499999999886	-3.34999999999059	-2.50999999999881	-1.43999999999644
8111	-1.67499999999888	-3.34999999999085	-2.50999999999884	-1.43999999999658
8116	-1.67499999999891	-3.34999999999100	-2.50999999999886	-1.43999999999673
8121	-1.67499999999896	-3.34999999999162	-2.50999999999889	-1.43999999999685
8126	-1.67499999999900	-3.34999999999189	-2.50999999999890	-1.43999999999694
8131	-1.67499999999904	-3.34999999999238	-2.50999999999891	-1.43999999999702
8136	-1.67499999999907	-3.34999999999271	-2.50999999999892	-1.43999999999712
8141	-1.67499999999909	-3.34999999999327	-2.50999999999895	-1.43999999999724
8146	-1.67499999999911	-3.34999999999356	-2.50999999999897	-1.43999999999736
8151	-1.67499999999913	-3.34999999999385	-2.50999999999899	-1.43999999999738
8156	-1.67499999999915	-3.34999999999391	-2.50999999999900	-1.43999999999743
8161	-1.67499999999917	-3.34999999999401	-2.50999999999902	-1.43999999999759
8166	-1.67499999999918	-3.34999999999417	-2.50999999999903	-1.43999999999768
8171	-1.67499999999920	-3.34999999999448	-2.50999999999907	-1.43999999999773
8176	-1.67499999999921	-3.34999999999469	-2.50999999999909	-1.43999999999785
8181	-1.67499999999923	-3.34999999999490	-2.50999999999910	-1.43999999999790
8186	-1.67499999999925	-3.34999999999530	-2.50999999999912	-1.43999999999793
8191	-1.67499999999926	-3.34999999999545	-2.50999999999914	-1.43999999999800
8196	-1.67499999999927	-3.34999999999556	-2.50999999999916	-1.43999999999807
8201	-1.67499999999930	-3.34999999999571	-2.50999999999917	-1.43999999999816
8206	-1.67499999999932	-3.34999999999581	-2.50999999999918	-1.43999999999825
8211	-1.67499999999934	-3.34999999999597	-2.50999999999920	-1.43999999999829
8216	-1.67499999999937	-3.34999999999616	-2.50999999999922	-1.43999999999834
8221	-1.67499999999939	-3.34999999999633	-2.50999999999923	-1.43999999999841
8226	-1.67499999999941	-3.34999999999646	-2.50999999999926	-1.43999999999845
8231	-1.67499999999942	-3.34999999999653	-2.50999999999927	-1.43999999999850
8236	-1.67499999999944	-3.34999999999663	-2.50999999999929	-1.43999999999853
8241	-1.67499999999945	-3.34999999999677	-2.50999999999931	-1.43999999999863
8246	-1.67499999999947	-3.34999999999683	-2.50999999999932	-1.43999999999868
8251	-1.67499999999949	-3.34999999999689	-2.50999999999933	-1.43999999999873
8256	-1.67499999999950	-3.34999999999710	-2.50999999999934	-1.43999999999878
8261	-1.67499999999952	-3.34999999999718	-2.50999999999936	-1.43999999999880
8266	-1.67499999999953	-3.34999999999728	-2.50999999999937	-1.43999999999882
8271	-1.67499999999955	-3.34999999999748	-2.50999999999938	-1.43999999999888
8276	-1.67499999999955	-3.34999999999761	-2.50999999999939	-1.43999999999891
8281	-1.67499999999956	-3.34999999999774	-2.50999999999940	-1.43999999999894
8286	-1.67499999999957	-3.34999999999782	-2.50999999999942	-1.43999999999898
8291	-1.67499999999958	-3.34999999999787	-2.50999999999943	-1.43999999999901
8296	-1.67499999999959	-3.34999999999799	-2.50999999999944	-1.43999999999905
8301	-1.67499999999960	-3.34999999999805	-2.50999999999945	-1.43999999999908
8306	-1.67499999999961	-3.34999999999820	-2.50999999999947	-1.43999999999910
8311	-1.67499999999962	-3.34999999999822	-2.50999999999947	-1.43999999999911
8316	-1.67499999999962	-3.34999999999826	-2.50999999999948	-1.43999999999914
8321	-1.67499999999963	-3.34999999999829	-2.50999999999949	-1.43999999999916
8326	-1.67499999999964	-3.34999999999840	-2.50999999999950	-1.43999999999918
8331	-1.67499999999965	-3.34999999999843	-2.50999999999951	-1.43999999999921
8336	-1.67499999999966	-3.34999999999846	-2.50999999999952	-1.43999999999923
8341	-1.67499999999967	-3.34999999999849	-2.50999999999953	-1.43999999999927
8346	-1.67499999999967	-3.34999999999852	-2.50999999999954	-1.43999999999930
8351	-1.67499999999968	-3.34999999999854	-2.50999999999955	-1.43999999999930
8356	-1.67499999999970	-3.34999999999857	-2.50999999999956	-1.43999999999933
8361	-1.67499999999971	-3.34999999999860	-2.50999999999957	-1.43999999999937
8366	-1.67499999999971	-3.34999999999865	-2.50999999999958	-1.43999999999939
8371	-1.67499999999971	-3.34999999999874	-2.50999999999959	-1.43999999999940
8376	-1.67499999999972	-3.34999999999878	-2.50999999999959	-1.43999999999943
8381	-1.67499999999973	-3.34999999999882	-2.50999999999960	-1.43999999999945
8386	-1.67499999999974	-3.34999999999886	-2.50999999999961	-1.43999999999947
8391	-1.67499999999974	-3.34999999999888	-2.50999999999961	-1.43999999999950
8396	-1.67499999999975	-3.34999999999890	-2.50999999999962	-1.43999999999951
8401	-1.67499999999975	-3.34999999999893	-2.50999999999962	-1.43999999999953
8406	-1.67499999999976	-3.34999999999901	-2.50999999999963	-1.43999999999955
8411	-1.67499999999976	-3.34999999999903	-2.50999999999964	-1.43999999999956
8416	-1.67499999999977	-3.34999999999904	-2.50999999999964	-1.43999999999959
8421	-1.67499999999977	-3.34999999999907	-2.50999999999965	-1.43999999999960
8426	-1.67499999999977	-3.34999999999909	-2.50999999999966	-1.43999999999962
8431	-1.67499999999978	-3.34999999999913	-2.50999999999967	-1.43999999999963
8436	-1.67499999999979	-3.34999999999916	-2.50999999999968	-1.43999999999964
8441	-1.67499999999979	-3.34999999999918	-2.50999999999968	-1.43999999999965
8446	-1.67499999999979	-3.34999999999921	-2.50999999999968	-1.43999999999966
8451	-1.67499999999980	-3.34999999999924	-2.50999999999969	-1.43999999999966
8456	-1.67499999999980	-3.34999999999926	-2.50999999999969	-1.43999999999967
8461	-1.67499999999981	-3.34999999999927	-2.50999999999970	-1.43999999999967
8466	-1.67499999999981	-3.34999999999929	-2.50999999999970	-1.43999999999968
8471	-1.67499999999982	-3.34999999999930	-2.50999999999971	-1.43999999999969
8476	-1.67499999999982	-3.34999999999934	-2.50999999999971	-1.43999999999970
8481	-1.67499999999983	-3.34999999999935	-2.50999999999972	-1.43999999999971
8486	-1.67499999999983	-3.34999999999936	-2.50999999999973	-1.43999999999972
8491	-1.67499999999983	-3.34999999999938	-2.50999999999974	-1.43999999999972
8496	-1.67499999999984	-3.34999999999940	-2.50999999999975	-1.43999999999973
8501	-1.67499999999984	-3.34999999999943	-2.50999999999976	-1.43999999999975
8506	-1.67499999999984	-3.34999999999944	-2.50999999999976	-1.43999999999975
8511	-1.67499999999985	-3.34999999999945	-2.50999999999977	-1.43999999999976
8516	-1.67499999999985	-3.34999999999947	-2.50999999999978	-1.43999999999977
8521	-1.67499999999986	-3.34999999999949	-2.50999999999978	-1.43999999999978
8526	-1.67499999999986	-3.34999999999950	-2.50999999999979	-1.43999999999979
8531	-1.67499999999986	-3.34999999999951	-2.50999999999979	-1.43999999999979
8536	-1.67499999999987	-3.34999999999953	-2.50999999999979	-1.43999999999980
8541	-1.67499999999987	-3.34999999999954	-2.50999999999980	-1.43999999999980
8546	-1.67499999999987	-3.34999999999955	-2.50999999999981	-1.43999999999981
8551	-1.67499999999988	-3.34999999999957	-2.50999999999981	-1.43999999999981
8556	-1.67499999999988	-3.34999999999959	-2.50999999999981	-1.43999999999982
8561	-1.67499999999988	-3.34999999999959	-2.50999999999982	-1.43999999999983
8566	-1.67499999999989	-3.34999999999961	-2.50999999999982	-1.43999999999983
8571	-1.67499999999989	-3.34999999999963	-2.50999999999983	-1.43999999999984
8576	-1.67499999999989	-3.34999999999963	-2.50999999999983	-1.43999999999984
8581	-1.67499999999989	-3.34999999999965	-2.50999999999984	-1.43999999999985
8586	-1.67499999999990	-3.34999999999966	-2.50999999999985	-1.43999999999985
8591	-1.67499999999990	-3.34999999999967	-2.50999999999985	-1.43999999999985
8596	-1.67499999999990	-3.34999999999967	-2.50999999999985	-1.43999999999985
8601	-1.67499999999990	-3.34999999999968	-2.50999999999986	-1.43999999999986
8606	-1.67499999999991	-3.34999999999969	-2.50999999999986	-1.43999999999987
8611	-1.67499999999991	-3.34999999999970	-2.50999999999986	-1.43999999999988
8616	-1.67499999999992	-3.34999999999971	-2.50999999999987	-1.43999999999988
8621	-1.67499999999992	-3.34999999999972	-2.50999999999987	-1.43999999999988
8626	-1.67499999999992	-3.34999999999973	-2.50999999999987	-1.43999999999989
8631	-1.67499999999992	-3.34999999999973	-2.50999999999988	-1.43999999999989
8636	-1.67499999999992	-3.34999999999974	-2.50999999999988	-1.43999999999989
8641	-1.67499999999992	-3.34999999999975	-2.50999999999988	-1.43999999999990
8646	-1.67499999999993	-3.34999999999976	-2.50999999999988	-1.43999999999990
8651	-1.67499999999993	-3.34999999999976	-2.50999999999989	-1.43999999999990
8656	-1.67499999999993	-3.34999999999978	-2.50999999999989	-1.43999999999991
8661	-1.67499999999993	-3.34999999999979	-2.50999999999990	-1.43999999999991
8666	-1.67499999999993	-3.34999999999980	-2.50999999999990	-1.43999999999991
8671	-1.67499999999993	-3.34999999999981	-2.50999999999990	-1.43999999999992
8676	-1.67499999999993	-3.34999999999982	-2.50999999999991	-1.43999999999992
8681	-1.67499999999994	-3.34999999999983	-2.50999999999992	-1.43999999999993
8686	-1.67499999999994	-3.34999999999983	-2.50999999999992	-1.43999999999993
8691	-1.67499999999994	-3.34999999999984	-2.50999999999993	-1.43999999999994
8696	-1.67499999999994	-3.34999999999985	-2.50999999999994	-1.43999999999994
8701	-1.67499999999995	-3.34999999999986	-2.50999999999994	-1.43999999999995
8706	-1.67499999999995	-3.34999999999986	-2.50999999999995	-1.43999999999995
8711	-1.67499999999995	-3.34999999999987	-2.50999999999995	-1.43999999999995
8716	-1.67499999999996	-3.34999999999988	-2.50999999999995	-1.43999999999995
8721	-1.67499999999996	-3.34999999999990	-2.50999999999996	-1.43999999999996
8726	-1.67499999999997	-3.34999999999990	-2.50999999999996	-1.43999999999996
8731	-1.67499999999997	-3.34999999999991	-2.50999999999997	-1.43999999999996
8736	-1.67499999999998	-3.34999999999992	-2.50999999999997	-1.43999999999997
8741	-1.67499999999998	-3.34999999999993	-2.50999999999998	-1.43999999999997
8746	-1.67499999999998	-3.34999999999994	-2.50999999999998	-1.43999999999998
8751	-1.67499999999999	-3.34999999999996	-2.50999999999998	-1.43999999999999
8756	-1.67499999999999	-3.34999999999998	-2.51000000000000	-1.43999999999999

==> Plots/Data/flowsNSWPH_BE.dat <==
$h$	$s1$	$s2$	$s3$	$s4$
1	1.67500000000000	3.35000000000000	2.51000000000000	1.44000000000000
6	1.67500000000000	3.35000000000000	2.51000000000000	1.44000000000000
11	1.67500000000000	3.35000000000000	2.51000000000000	1.44000000000000
16	1.67500000000000	3.35000000000000	2.50999999999999	1.44000000000000
21	1.67500000000000	3.35000000000000	2.50999999999999	1.44000000000000
26	1.67500000000000	3.35000000000000	2.50999999999999	1.44000000000000
31	1.67500000000000	3.35000000000000	2.50999999999999	1.44000000000000
36	1.67500000000000	3.35000000000000	2.50999999999998	1.44000000000000
41	1.67500000000000	3.35000000000000	2.50999999999998	1.44000000000000
46	1.67500000000000	3.35000000000000	2.50999999999998	1.44000000000000
51	1.67500000000000	3.35000000000000	2.50999999999997	1.44000000000000
56	1.67500000000000	3.35000000000000	2.50999999999997	1.44000000000000
61	1.67499999999999	3.35000000000000	2.50999999999995	1.44000000000000
66	1.67499999999999	3.35000000000000	2.50999999999995	1.44000000000000
71	1.67499999999999	3.35000000000000	2.50999999999995	1.44000000000000
76	1.67499999999999	3.35000000000000	2.50999999999993	1.44000000000000
81	1.67499999999999	3.35000000000000	2.50999999999992	1.44000000000000
86	1.67499999999999	3.35000000000000	2.50999999999992	1.44000000000000
91	1.67499999999999	3.35000000000000	2.50999999999991	1.44000000000000
96	1.67499999999999	3.35000000000000	2.50999999999991	1.44000000000000
101	1.67499999999999	3.35000000000000	2.50999999999990	1.44000000000000
106	1.67499999999999	3.35000000000000	2.50999999999989	1.44000000000000
111	1.67499999999999	3.35000000000000	2.50999999999988	1.44000000000000
116	1.67499999999999	3.35000000000000	2.50999999999988	1.44000000000000
121	1.67499999999999	3.34999999999999	2.50999999999987	1.44000000000000
126	1.67499999999999	3.34999999999999	2.50999999999985	1.44000000000000
131	1.67499999999998	3.34999999999999	2.50999999999985	1.44000000000000
136	1.67499999999998	3.34999999999999	2.50999999999985	1.44000000000000
141	1.67499999999998	3.34999999999999	2.50999999999978	1.44000000000000
146	1.67499999999998	3.34999999999999	2.50999999999977	1.44000000000000
151	1.67499999999998	3.34999999999999	2.50999999999977	1.44000000000000
156	1.67499999999998	3.34999999999999	2.50999999999977	1.44000000000000
161	1.67499999999998	3.34999999999999	2.50999999999976	1.44000000000000
166	1.67499999999997	3.34999999999998	2.50999999999975	1.44000000000000
171	1.67499999999997	3.34999999999998	2.50999999999974	1.44000000000000
176	1.67499999999997	3.34999999999998	2.50999999999973	1.44000000000000
181	1.67499999999997	3.34999999999998	2.50999999999972	1.44000000000000
186	1.67499999999997	3.34999999999998	2.50999999999970	1.44000000000000
191	1.67499999999996	3.34999999999998	2.50999999999965	1.44000000000000
196	1.67499999999995	3.34999999999998	2.50999999999964	1.44000000000000
201	1.67499999999995	3.34999999999998	2.50999999999959	1.44000000000000
206	1.67499999999995	3.34999999999998	2.50999999999950	1.44000000000000
211	1.67499999999995	3.34999999999998	2.50999999999949	1.44000000000000
216	1.67499999999993	3.34999999999998	2.50999999999946	1.44000000000000
221	1.67499999999993	3.34999999999997	2.50999999999937	1.43999999999999
226	1.67499999999993	3.34999999999997	2.50999999999925	1.43999999999999
231	1.67499999999993	3.34999999999997	2.50999999999910	1.43999999999999
236	1.67499999999992	3.34999999999997	2.50999999999904	1.43999999999999
241	1.67499999999992	3.34999999999997	2.50999999999885	1.43999999999999
246	1.67499999999992	3.34999999999997	2.50999999999878	1.43999999999999
251	1.67499999999992	3.34999999999997	2.50999999999876	1.43999999999999
256	1.67499999999991	3.34999999999997	2.50999999999870	1.43999999999999
261	1.67499999999991	3.34999999999997	2.50999999999866	1.43999999999999
266	1.67499999999991	3.34999999999996	2.50999999999849	1.43999999999999
271	1.67499999999991	3.34999999999996	2.50999999999847	1.43999999999999
276	1.67499999999991	3.34999999999995	2.50999999999841	1.43999999999999
281	1.67499999999990	3.34999999999995	2.50999999999810	1.43999999999999
286	1.67499999999990	3.34999999999995	2.50999999999807	1.43999999999999
291	1.67499999999989	3.34999999999994	2.50999999999783	1.43999999999999
296	1.67499999999989	3.34999999999994	2.50999999999780	1.43999999999999
301	1.67499999999988	3.34999999999994	2.50999999999778	1.43999999999999
306	1.67499999999988	3.34999999999994	2.50999999999778	1.43999999999999
311	1.67499999999988	3.34999999999993	2.50999999999769	1.43999999999999
316	1.67499999999988	3.34999999999993	2.50999999999710	1.43999999999999
321	1.67499999999987	3.34999999999993	2.50999999999704	1.43999999999999
326	1.67499999999987	3.34999999999992	2.50999999999703	1.43999999999999
331	1.67499999999987	3.34999999999992	2.50999999999702	1.43999999999998
336	1.67499999999985	3.34999999999991	2.50999999999668	1.43999999999998
341	1.67499999999984	3.34999999999991	2.50999999999637	1.43999999999998
346	1.67499999999983	3.34999999999990	2.50999999999615	1.43999999999998
351	1.67499999999981	3.34999999999990	2.50999999999610	1.43999999999998
356	1.67499999999980	3.34999999999987	2.50999999999573	1.43999999999998
361	1.67499999999980	3.34999999999987	2.50999999999530	1.43999999999998
366	1.67499999999980	3.34999999999987	2.50999999999476	1.43999999999998
371	1.67499999999979	3.34999999999986	2.50999999999446	1.43999999999998
376	1.67499999999977	3.34999999999985	2.50999999999439	1.43999999999998
381	1.67499999999975	3.34999999999985	2.50999999999378	1.43999999999998
386	1.67499999999974	3.34999999999985	2.50999999999361	1.43999999999998
391	1.67499999999974	3.34999999999984	2.50999999999317	1.43999999999998
396	1.67499999999973	3.34999999999984	2.50999999999310	1.43999999999997
401	1.67499999999973	3.34999999999983	2.50999999999170	1.43999999999997
406	1.67499999999973	3.34999999999981	2.50999999999073	1.43999999999997
411	1.67499999999972	3.34999999999978	2.50999999999024	1.43999999999997
416	1.67499999999972	3.34999999999977	2.50999999998956	1.43999999999997
421	1.67499999999971	3.34999999999974	2.50999999998887	1.43999999999997
426	1.67499999999970	3.34999999999973	2.50999999998774	1.43999999999997
431	1.67499999999969	3.34999999999972	2.50999999998762	1.43999999999997
436	1.67499999999968	3.34999999999972	2.50999999998719	1.43999999999997
441	1.67499999999967	3.34999999999968	2.50999999998675	1.43999999999997
446	1.67499999999966	3.34999999999962	2.50999999998463	1.43999999999997
451	1.67499999999965	3.34999999999959	2.50999999998079	1.43999999999996
456	1.67499999999963	3.34999999999955	2.50999999998062	1.43999999999996
461	1.67499999999962	3.34999999999949	2.50999999997837	1.43999999999996
466	1.67499999999961	3.34999999999946	2.50999999997688	1.43999999999996
471	1.67499999999961	3.34999999999935	2.50999999997687	1.43999999999996
476	1.67499999999960	3.34999999999933	2.50999999997636	1.43999999999996
481	1.67499999999960	3.34999999999930	2.50999999997309	1.43999999999996
486	1.67499999999958	3.34999999999928	2.50999999996975	1.43999999999996
491	1.67499999999958	3.34999999999926	2.50999999996627	1.43999999999996
496	1.67499999999957	3.34999999999920	2.50999999996449	1.43999999999995
501	1.67499999999956	3.34999999999916	2.50999999996433	1.43999999999995
506	1.67499999999953	3.34999999999913	2.50999999996411	1.43999999999995
511	1.67499999999953	3.34999999999910	2.50999999996326	1.43999999999995
516	1.67499999999951	3.34999999999896	2.50999999996301	1.43999999999995
521	1.67499999999951	3.34999999999896	2.50999999996208	1.43999999999995
526	1.67499999999951	3.34999999999891	2.50999999996085	1.43999999999995
531	1.67499999999949	3.34999999999882	2.50999999994852	1.43999999999995
536	1.67499999999949	3.34999999999879	2.50999999994789	1.43999999999995
541	1.67499999999948	3.34999999999879	2.50999999993021	1.43999999999995
546	1.67499999999948	3.34999999999876	2.50999999989610	1.43999999999995
551	1.67499999999945	3.34999999999871	2.50999999986134	1.43999999999994
556	1.67499999999944	3.34999999999856	2.50999999985368	1.43999999999994
561	1.67499999999943	3.34999999999849	2.50999999979249	1.43999999999994
566	1.67499999999940	3.34999999999845	2.50999999976986	1.43999999999994
571	1.67499999999933	3.34999999999831	2.50999999960814	1.43999999999993
576	1.67499999999933	3.34999999999823	2.50999999943644	1.43999999999993
581	1.67499999999928	3.34999999999821	2.50999999941028	1.43999999999993
586	1.67499999999925	3.34999999999816	2.50999999938268	1.43999999999993
591	1.67499999999924	3.34999999999805	2.50999999936616	1.43999999999993
596	1.67499999999917	3.34999999999803	2.50999999907302	1.43999999999993
601	1.67499999999908	3.34999999999767	2.50999999854309	1.43999999999992
606	1.67499999999907	3.34999999999765	2.50999999811823	1.43999999999992
611	1.67499999999904	3.34999999999760	2.50999999712095	1.43999999999992
616	1.67499999999902	3.34999999999727	2.50999985319312	1.43999999999992
621	1.67499999999899	3.34999999999711	2.50967938302534	1.43999999999992
626	1.67499999999899	3.34999999999695	2.50952744778430	1.43999999999991
631	1.67499999999897	3.34999999999678	2.50864196174249	1.43999999999991
636	1.67499999999894	3.34999999999646	2.50676732861964	1.43999999999991
641	1.67499999999894	3.34999999999624	2.50324647676283	1.43999999999991
646	1.67499999999891	3.34999999999545	2.49993323353060	1.43999999999991
651	1.67499999999886	3.34999999999540	2.49235189638814	1.43999999999991
656	1.67499999999879	3.34999999999524	2.49079202894737	1.43999999999991
661	1.67499999999874	3.34999999999507	2.47973849927907	1.43999999999990
666	1.67499999999867	3.34999999999483	2.47832020812489	1.43999999999990
671	1.67499999999862	3.34999999999467	2.47732967988066	1.43999999999990
676	1.67499999999859	3.34999999999431	2.47606033572926	1.43999999999990
681	1.67499999999859	3.34999999999426	2.47274251879453	1.43999999999990
686	1.67499999999858	3.34999999999417	2.47000000000002	1.43999999999990
691	1.67499999999855	3.34999999999392	2.45891083868889	1.43999999999990
696	1.67499999999855	3.34999999999377	2.45763863926974	1.43999999999990
701	1.67499999999851	3.34999999999317	2.44923970268263	1.43999999999989
706	1.67499999999847	3.34999999999252	2.44048107139631	1.43999999999989
711	1.67499999999842	3.34999999999078	2.43935569506035	1.43999999999989
716	1.67499999999840	3.34999999999061	2.42706273371721	1.43999999999988
721	1.67499999999837	3.34999999999055	2.42588122419380	1.43999999999988
726	1.67499999999834	3.34999999998957	2.41247973753367	1.43999999999988
731	1.67499999999834	3.34999999998900	2.40552085049566	1.43999999999987
736	1.67499999999823	3.34999999998900	2.38743490665875	1.43999999999987
741	1.67499999999822	3.34999999998888	2.38739453667240	1.43999999999987
746	1.67499999999814	3.34999999998864	2.38357779180762	1.43999999999987
751	1.67499999999807	3.34999999998743	2.37933919439712	1.43999999999986
756	1.67499999999758	3.34999999998697	2.37560945414378	1.43999999999986
761	1.67499999999747	3.34999999998644	2.37100552228709	1.43999999999986
766	1.67499999999744	3.34999999998284	2.37037795300007	1.43999999999986
771	1.67499999999742	3.34999999998238	2.36673196918813	1.43999999999985
776	1.67499999999728	3.34999999998046	2.36232432941213	1.43999999999984
781	1.67499999999712	3.34999999997971	2.35804205054994	1.43999999999984
786	1.67499999999680	3.34999999997615	2.34860095704346	1.43999999999984
791	1.67499999999665	3.34999999997553	2.34755635780393	1.43999999999983
796	1.67499999999655	3.34999999997053	2.34704286205267	1.43999999999983
801	1.67499999999643	3.34999999997041	2.34350051350447	1.43999999999983
806	1.67499999999613	3.34999999996965	2.33574730485621	1.43999999999983
811	1.67499999999611	3.34999999996945	2.33484624968202	1.43999999999982
816	1.67499999999604	3.34999999996828	2.32991114346493	1.43999999999982
821	1.67499999999603	3.34999999996761	2.32563960587702	1.43999999999982
826	1.67499999999568	3.34999999996321	2.32472194653783	1.43999999999981
831	1.67499999999562	3.34999999995427	2.32294010964259	1.43999999999981
836	1.67499999999531	3.34999999995414	2.32189438372020	1.43999999999979
841	1.67499999999518	3.34999999995345	2.31931651268210	1.43999999999979
846	1.67499999999514	3.34999999995158	2.31194249287979	1.43999999999978
851	1.67499999999508	3.34999999995080	2.30966256606535	1.43999999999977
856	1.67499999999444	3.34999999994841	2.30631132428380	1.43999999999976
861	1.67499999999436	3.34999999994700	2.30483263663954	1.43999999999976
866	1.67499999999433	3.34999999994611	2.29899135281428	1.43999999999975
871	1.67499999999389	3.34999999994336	2.29820697722917	1.43999999999973
876	1.67499999999372	3.34999999994177	2.29457557382242	1.43999999999973
881	1.67499999999356	3.34999999993865	2.29289489000042	1.43999999999973
886	1.67499999999331	3.34999999993805	2.29262542247009	1.43999999999973
891	1.67499999999327	3.34999999991778	2.27959728783143	1.43999999999973
896	1.67499999999296	3.34999999991441	2.27262956382431	1.43999999999972
901	1.67499999999227	3.34999999990824	2.26998938259075	1.43999999999972
906	1.67499999999224	3.34999999990707	2.26754243342740	1.43999999999971
911	1.67499999999216	3.34999999990548	2.26642120806376	1.43999999999970
916	1.67499999999207	3.34999999990124	2.26007713741835	1.43999999999970
921	1.67499999999197	3.34999999989969	2.25761989911476	1.43999999999970
926	1.67499999999152	3.34999999989541	2.25565753372703	1.43999999999969
931	1.67499999999079	3.34999999987028	2.25143339970669	1.43999999999968
936	1.67499999999038	3.34999999984910	2.25131401163219	1.43999999999968
941	1.67499999999036	3.34999999984174	2.24489468457371	1.43999999999968
946	1.67499999999032	3.34999999981462	2.23939928922480	1.43999999999968
951	1.67499999998995	3.34999999981243	2.23893807889457	1.43999999999968
956	1.67499999998992	3.34999999973099	2.23336312961309	1.43999999999967
961	1.67499999998933	3.34999999972318	2.23140045087881	1.43999999999967
966	1.67499999998930	3.34999999966150	2.22158289429619	1.43999999999966
971	1.67499999998909	3.34999999965519	2.21844679502409	1.43999999999964
976	1.67499999998883	3.34999999960942	2.21325270427627	1.43999999999964
981	1.67499999998774	3.34999999959292	2.20119949132568	1.43999999999962
986	1.67499999998654	3.34999999949731	2.19357955131887	1.43999999999961
991	1.67499999998626	3.34999999943726	2.19004616351241	1.43999999999960
996	1.67499999998583	3.34999999930563	2.18885579340837	1.43999999999960
1001	1.67499999998516	3.34999999880873	2.17955071905075	1.43999999999959
1006	1.67499999998501	3.34999999879898	2.17153269524701	1.43999999999958
1011	1.67499999998425	3.34999999821909	2.16890794461596	1.43999999999958
1016	1.67499999998389	3.34999999797880	2.16685580857160	1.43999999999958
1021	1.67499999998291	3.34999999771636	2.16228111918441	1.43999999999957
1026	1.67499999998213	3.34999999752367	2.15950465598864	1.43999999999956
1031	1.67499999997882	3.34999999465347	2.14896370953630	1.43999999999955
1036	1.67499999997861	3.34999999408268	2.14569544380643	1.43999999999954
1041	1.67499999997824	3.34693331773814	2.14073345580148	1.43999999999954
1046	1.67499999997783	3.34618396667803	2.13991527765916	1.43999999999953
1051	1.67499999997751	3.34597967603765	2.13593586283185	1.43999999999952
1056	1.67499999997676	3.34371883931085	2.12536764822383	1.43999999999951
1061	1.67499999997615	3.33524632421464	2.12346275128466	1.43999999999949
1066	1.67499999997598	3.33406277755905	2.12303934152437	1.43999999999949
1071	1.67499999997542	3.32897051254289	2.11882944514836	1.43999999999946
1076	1.67499999997527	3.32694439831269	2.11764618953584	1.43999999999943
1081	1.67499999997507	3.32636673328489	2.11033443653448	1.43999999999942
1086	1.67499999997488	3.32562602269960	2.10400488882766	1.43999999999941
1091	1.67499999997480	3.32426524226858	2.08816556617280	1.43999999999938
1096	1.67499999997327	3.32292356355687	2.08095809736390	1.43999999999937
1101	1.67499999997171	3.32249972106507	2.08086463061301	1.43999999999935
1106	1.67499999997115	3.32213188571668	2.07839309373846	1.43999999999926
1111	1.67499999997105	3.32059931997133	2.07311091797317	1.43999999999925
1116	1.67499999996967	3.32056590064206	2.06960158516478	1.43999999999925
1121	1.67499999996800	3.31838344855487	2.06435300102823	1.43999999999924
1126	1.67499999996630	3.31794368294122	2.05818345019187	1.43999999999923
1131	1.67499999996623	3.31781711264931	2.05456442223759	1.43999999999922
1136	1.67499999996310	3.31781321117992	2.05041759403789	1.43999999999922
1141	1.67499999996287	3.31731810447222	2.04557798481859	1.43999999999916
1146	1.67499999995394	3.31706113554908	2.03530282416891	1.43999999999916
1151	1.67499999995370	3.31698681002368	2.02469440003681	1.43999999999915
1156	1.67499999995306	3.31675973499749	2.02103198354149	1.43999999999915
1161	1.67499999995133	3.31671126402450	2.02075293755275	1.43999999999912
1166	1.67499999994742	3.31610324426935	2.01837012612075	1.43999999999908
1171	1.67499999994647	3.31603363187092	2.01685323189333	1.43999999999908
1176	1.67499999994395	3.31562526112719	2.01226279207251	1.43999999999902
1181	1.67499999994358	3.31499833118155	2.01013128704701	1.43999999999902
1186	1.67499999993831	3.31378731552206	2.01006448279248	1.43999999999902
1191	1.67499999993272	3.31324403464070	2.00740063325063	1.43999999999900
1196	1.67499999992986	3.31175756086251	2.00643853425217	1.43999999999898
1201	1.67499999992888	3.31055125861695	2.00206778543039	1.43999999999896
1206	1.67499999992373	3.30998854085736	2.00124624905507	1.43999999999890
1211	1.67499999991859	3.30977758087522	1.99570315611837	1.43999999999889
1216	1.67499999991584	3.30844728535542	1.99296437609390	1.43999999999888
1221	1.67499999991518	3.30711847855661	1.98988334284928	1.43999999999884
1226	1.67499999991501	3.30636687323168	1.98860740951223	1.43999999999884
1231	1.67499999991045	3.30634890571670	1.98812139860457	1.43999999999883
1236	1.67499999990624	3.30593481982456	1.97249277233929	1.43999999999880
1241	1.67499999990306	3.30573761457831	1.96558461530258	1.43999999999879
1246	1.67499999989568	3.30553458674265	1.95129098766103	1.43999999999876
1251	1.67499999989348	3.30472459999949	1.94076991561993	1.43999999999876
1256	1.67499999989181	3.30434393891245	1.93640590476774	1.43999999999873
1261	1.67499999988200	3.30405031409941	1.91036492026669	1.43999999999864
1266	1.67499999988136	3.30387094847181	1.90871174890268	1.43999999999861
1271	1.67499999987039	3.30380084369741	1.90783158437031	1.43999999999857
1276	1.67499999986855	3.30361207115631	1.90390908414172	1.43999999999854
1281	1.67499999986604	3.30360512249417	1.89423444190300	1.43999999999854
1286	1.67499999986181	3.30260741869794	1.89325702887849	1.43999999999853
1291	1.67499999985590	3.30232268636339	1.88034635879395	1.43999999999849
1296	1.67499999984281	3.30215417739894	1.87938647818936	1.43999999999839
1301	1.67499999982756	3.30196425126122	1.87035217675251	1.43999999999836
1306	1.67499999982306	3.30168043464743	1.86929325066601	1.43999999999834
1311	1.67499999978869	3.30151148863202	1.86750344665007	1.43999999999831
1316	1.67499999976421	3.30113179112257	1.86604757595219	1.43999999999828
1321	1.67499999975498	3.30107623938533	1.85918794091029	1.43999999999827
1326	1.67499999973869	3.30089837479200	1.85827962346851	1.43999999999819
1331	1.67499999971200	3.30071417375866	1.85388267040724	1.43999999999814
1336	1.67499999966666	3.30066786778349	1.85229075800143	1.43999999999811
1341	1.67499999965839	3.30053811560075	1.84545809794316	1.43999999999809
1346	1.67499999965568	3.30014830462182	1.83867579629744	1.43999999999801
1351	1.67499999964562	3.30001250944854	1.83708497581294	1.43999999999800
1356	1.67499999963817	3.29978568276196	1.83465351011619	1.43999999999799
1361	1.67499999963734	3.29953168417194	1.82537252753641	1.43999999999795
1366	1.67499999953072	3.29951937520561	1.81849367186152	1.43999999999790
1371	1.67499999949671	3.29899390977811	1.81259849713026	1.43999999999789
1376	1.67499999948391	3.29898035907046	1.80067396939108	1.43999999999782
1381	1.67499999940552	3.29897656283784	1.79864360098155	1.43999999999756
1386	1.67499999929515	3.29882982977850	1.79614458987348	1.43999999999750
1391	1.67499999898393	3.29841622170414	1.79035283866916	1.43999999999747
1396	1.67499999876744	3.29825670653811	1.78880718370920	1.43999999999738
1401	1.67499999871777	3.29763798175227	1.78058254748068	1.43999999999726
1406	1.67499999768564	3.29720103926665	1.77804909237269	1.43999999999708
1411	1.67499999735605	3.29713601835787	1.77018920088623	1.43999999999687
1416	1.67499999704678	3.29677804612391	1.76231971658680	1.43999999999687
1421	1.67499999608308	3.29647658587667	1.75337534127576	1.43999999999684
1426	1.67499999565213	3.29646133932805	1.75138015517018	1.43999999999665
1431	1.67499999530804	3.29633471993136	1.74760231199839	1.43999999999653
1436	1.67499999363548	3.29617354940578	1.74322227104297	1.43999999999641
1441	1.67499998906234	3.29605817877079	1.74045662686238	1.43999999999622
1446	1.67476680085050	3.29580712391460	1.73501350042603	1.43999999999618
1451	1.67419387900112	3.29545879198616	1.72318217739149	1.43999999999608
1456	1.67201975649460	3.29516815801869	1.72093985533620	1.43999999999606
1461	1.67143799308540	3.29515175442283	1.71565567986990	1.43999999999603
1466	1.67134696915886	3.29488240987910	1.71388768597997	1.43999999999602
1471	1.67133235837938	3.29466889167668	1.71126801918342	1.43999999999588
1476	1.66872173533837	3.29435512539233	1.70652196614289	1.43999999999583
1481	1.66744170687729	3.29398238177649	1.70250892583504	1.43999999999579
1486	1.66574705419913	3.29364673425204	1.70123614420237	1.43999999999569
1491	1.66541539009130	3.29340037215153	1.70011788150231	1.43999999999544
1496	1.66329569547364	3.29309877360213	1.69398815489981	1.43999999999525
1501	1.66255750011692	3.29300202766223	1.69127972705108	1.43999999999515
1506	1.66180823186156	3.29296315479876	1.68980736735665	1.43999999999463
1511	1.66174265203202	3.29294399894280	1.68696867866726	1.43999999999454
1516	1.66143802996249	3.29216616408747	1.68419492213295	1.43999999999440
1521	1.66141764556286	3.29118500449563	1.68011862463360	1.43999999999436
1526	1.66090467748848	3.28871245198039	1.67359443957196	1.43999999999385
1531	1.65996806499992	3.28859042590303	1.67166126001765	1.43999999999367
1536	1.65948976236512	3.28843844692742	1.66990633525494	1.43999999999355
1541	1.65880106173633	3.28839726329634	1.66769064460096	1.43999999999319
1546	1.65864944422667	3.28777967406369	1.66084751534975	1.43999999999231
1551	1.65810355032822	3.28734863338968	1.65660972772703	1.43999999999228
1556	1.65794329401337	3.28710630196087	1.65562823101852	1.43999999999212
1561	1.65773600932385	3.28664367061740	1.65502337801941	1.43999999999196
1566	1.65752081586508	3.28520242169131	1.64818731117046	1.43999999999180
1571	1.65750669584633	3.28469819646672	1.64354148673518	1.43999999999162
1576	1.65736065664572	3.28432273547653	1.62372749362956	1.43999999999106
1581	1.65705244775948	3.27839191928455	1.62368246404835	1.43999999999103
1586	1.65688675912921	3.27682155035431	1.62293992205227	1.43999999999035
1591	1.65638936050716	3.27339328312136	1.62200000000018	1.43999999998980
1596	1.65570494010123	3.27246756275208	1.58898445162986	1.43999999998963
1601	1.65568073275729	3.27158228495210	1.58872535486139	1.43999999998945
1606	1.65552258590963	3.27077295972110	1.58844203176643	1.43999999998933
1611	1.65509394976747	3.26938195046566	1.58746572157963	1.43999999998933
1616	1.65462835600728	3.26810056751956	1.58582617951017	1.43999999998911
1621	1.65457668777736	3.26787151056837	1.58552872098957	1.43999999998882
1626	1.65376883538589	3.26619091346310	1.58385123074108	1.43999999998817
1631	1.65374538973663	3.25920079198499	1.57201692370162	1.43999999998767
1636	1.65367154803137	3.25756234629865	1.56497697122272	1.43999999998760
1641	1.65364089599424	3.25706373931448	1.56326126358876	1.43999999998704
1646	1.65358682803247	3.25000000301742	1.56066515952779	1.43999999998698
1651	1.65347984574283	3.25000000142023	1.55857973048808	1.43999999998697
1656	1.65336266332807	3.25000000027643	1.55264204790864	1.43999999998680
1661	1.65333219138599	3.25000000011972	1.53943550246738	1.43999999998591
1666	1.65318493219523	3.25000000010579	1.53688252129005	1.43999999998527
1671	1.65308073308278	3.25000000006532	1.53643849918487	1.43999999998476
1676	1.65300543299250	3.25000000005733	1.53397527543482	1.43999999998421
1681	1.65296664732977	3.25000000005502	1.53349767102291	1.43999999998419
1686	1.65280414599058	3.25000000005327	1.52760221215655	1.43999999998418
1691	1.65278112897264	3.25000000004698	1.52649496700383	1.43999999998350
1696	1.65267683178866	3.25000000004490	1.52043369567828	1.43999999998269
1701	1.65243873877590	3.25000000004137	1.52009255085643	1.43999999998260
1706	1.65223658248756	3.25000000003465	1.51261207448703	1.43999999998249
1711	1.65222245088759	3.25000000002734	1.50826355771264	1.43999999998238
1716	1.65220707345182	3.25000000002068	1.50678662354211	1.43999999998224
1721	1.65197121897390	3.25000000001929	1.50450239759706	1.43999999998218
1726	1.65196421160157	3.25000000001675	1.50375991348447	1.43999999998156
1731	1.65184073468961	3.25000000001522	1.50245561617771	1.43999999998153
1736	1.65177924160304	3.25000000001308	1.50182591685177	1.43999999998123
1741	1.65175509417123	3.25000000001101	1.50177591259252	1.43999999998103
1746	1.65174966795522	3.25000000000892	1.49998653140195	1.43999999998056
1751	1.65174290303830	3.25000000000771	1.49169728024404	1.43999999998040
1756	1.65174064060931	3.25000000000680	1.47831340327298	1.43999999997986
1761	1.65172162887131	3.25000000000644	1.47639327433465	1.43999999997965
1766	1.65160916939172	3.25000000000547	1.46968194527341	1.43999999997843
1771	1.65152274710302	3.25000000000469	1.46743025126063	1.43999999997840
1776	1.65142287078624	3.25000000000448	1.46587098219265	1.43999999997823
1781	1.65118115744070	3.25000000000378	1.46375469928928	1.43999999997814
1786	1.65101010448148	3.25000000000292	1.46202628482258	1.43999999997779
1791	1.65100375777222	3.25000000000268	1.45974301304844	1.43999999997698
1796	1.65094901927090	3.25000000000265	1.45918747821788	1.43999999997580
1801	1.65094321626877	3.25000000000255	1.45588609058491	1.43999999997539
1806	1.65093623916599	3.25000000000214	1.45387870550499	1.43999999997486
1811	1.65092164562622	3.25000000000195	1.45244667902799	1.43999999997345
1816	1.65078996211920	3.25000000000144	1.44999177422525	1.43999999997284
1821	1.65069713809417	3.25000000000133	1.44476606364449	1.43999999997277
1826	1.65068522551078	3.25000000000106	1.44357376053594	1.43999999997260
1831	1.65067170135650	3.25000000000094	1.43415740789952	1.43999999997221
1836	1.65044191760478	3.25000000000077	1.42826671320357	1.43999999997054
1841	1.65041278685868	3.25000000000075	1.42511682608991	1.43999999996980
1846	1.65020751902815	3.25000000000075	1.42373912093293	1.43999999996789
1851	1.64984564243988	3.25000000000061	1.42031475074624	1.43999999996623
1856	1.64975628855035	3.25000000000057	1.41386714753918	1.43999999996532
1861	1.64953175267311	3.25000000000044	1.40832587217980	1.43999999996500
1866	1.64935044568577	3.25000000000044	1.40780147784536	1.43999999996442
1871	1.64925770261705	3.25000000000038	1.38684519325973	1.43999999996432
1876	1.64924253060669	3.25000000000032	1.38135196606368	1.43999999996340
1881	1.64920614860007	3.25000000000022	1.38118632345563	1.43999999996182
1886	1.64917095653177	3.25000000000022	1.37284534035300	1.43999999996169
1891	1.64880796603462	3.25000000000020	1.37203339087788	1.43999999996049
1896	1.64823533533508	3.25000000000017	1.35912774926462	1.43999999996049
1901	1.64790185740989	3.25000000000016	1.35848848610423	1.43999999995720
1906	1.64785639387087	3.25000000000014	1.34961548031767	1.43999999995586
1911	1.64781479286600	3.25000000000012	1.33361308325878	1.43999999995326
1916	1.64750126310670	3.25000000000009	1.33290046676314	1.43999999994969
1921	1.64687489180658	3.25000000000009	1.32823355210526	1.43999999994583
1926	1.64665769919899	3.25000000000008	1.31782827012029	1.43999999994570
1931	1.64641198742659	3.25000000000008	1.30830932569535	1.43999999994180
1936	1.64630223612094	3.25000000000007	1.30720190274569	1.43999999994101
1941	1.64596105701513	3.25000000000006	1.29841616476618	1.43999999993257
1946	1.64552439183893	3.25000000000006	1.28626638036068	1.43999999993212
1951	1.64539619661797	3.25000000000005	1.28620671306664	1.43999999993087
1956	1.64531619587429	3.25000000000004	1.27962944507947	1.43999999992677
1961	1.64529731241931	3.25000000000004	1.27559733110719	1.43999999992559
1966	1.64523186644879	3.25000000000004	1.27397631394873	1.43999999992292
1971	1.64519807604505	3.25000000000003	1.27202829856293	1.43999999990842
1976	1.64505654930915	3.25000000000002	1.27166726388383	1.43999999989924
1981	1.64480836696695	3.25000000000002	1.26978165466768	1.43999999989279
1986	1.64472291334513	3.25000000000002	1.26765051437075	1.43999999988988
1991	1.64345730412566	3.25000000000002	1.26702574795604	1.43999999988814
1996	1.64262953480214	3.25000000000002	1.26396679952319	1.43999999988101
2001	1.64228826350858	3.25000000000002	1.25143971113113	1.43999999988035
2006	1.64221760414719	3.25000000000002	1.24965344162211	1.43999999987911
2011	1.64202241127188	3.25000000000001	1.21517234640740	1.43999999987412
2016	1.63581791530561	3.25000000000001	1.21356168344710	1.43999999987372
2021	1.63556036071153	3.25000000000001	1.20655926279708	1.43999999983286
2026	1.63460521568340	3.25000000000001	1.20393078334255	1.43999999980787
2031	1.63327252536244	3.25000000000001	1.19201790600059	1.43999999980334
2036	1.62500000045048	3.25000000000001	1.19105044173698	1.43999999980306
2041	1.62500000043571	3.25000000000001	1.19027899252299	1.43999999975831
2046	1.62500000034688	3.25000000000000	1.18592547529161	1.43999999975150
2051	1.62500000024961	3.25000000000000	1.18344456262192	1.43999999974174
2056	1.62500000024032	3.25000000000000	1.17902984003125	1.43999999971245
2061	1.62500000012666	3.24999999999999	1.17858317129961	1.43999999971114
2066	1.62500000011188	3.24999999999998	1.17784509320746	1.43999999969043
2071	1.62500000010729	3.24999999999998	1.17614694828957	1.43999999968954
2076	1.62500000009520	3.24999999999998	1.17361448980679	1.43999999966230
2081	1.62500000008342	3.24999999999997	1.17331669906112	1.43999999964151
2086	1.62500000005510	3.24999999999930	1.16101333067501	1.43999999962691
2091	1.62500000005355	3.24999999999899	1.15454022677566	1.43999999958894
2096	1.62500000004935	3.24994139286887	1.15420142058486	1.43999999954032
2101	1.62500000004456	3.24993968068623	1.14973824714976	1.43999999948315
2106	1.62500000003442	3.24535329184078	1.14736675372896	1.43999999945761
2111	1.62500000002547	3.24524665983433	1.14704464233761	1.43999999943035
2116	1.62500000002474	3.24389733801804	1.14658126093311	1.43999999937430
2121	1.62500000001958	3.24194633537683	1.14473689061789	1.43999999933009
2126	1.62500000001953	3.23435538075008	1.14273227107754	1.43999999927323
2131	1.62500000001732	3.21926900299837	1.14217040402151	1.43999999922002
2136	1.62500000001442	3.21654647484119	1.13995292412048	1.43999999888110
2141	1.62500000000865	3.21624468106792	1.13650979176068	1.43999999881257
2146	1.62500000000655	3.20618103787052	1.13301568296036	1.43999999879212
2151	1.62500000000542	3.20435128695548	1.13033336878729	1.43999999873607
2156	1.62500000000531	3.20270349093209	1.12751860676022	1.43999999868687
2161	1.62500000000367	3.20245517934387	1.12445602946295	1.43999999866640
2166	1.62500000000364	3.20073350859313	1.12353924946911	1.43999999832975
2171	1.62500000000344	3.19887894776558	1.12115781806332	1.43999999802286
2176	1.62500000000273	3.19412844234846	1.11899999998736	1.43999999624181
2181	1.62500000000235	3.18795449615912	1.11780051171809	1.43999999581642
2186	1.62500000000228	3.17488170831219	1.11128938764258	1.43999999401798
2191	1.62500000000145	3.17278446489844	1.10907832677430	1.43999999223323
2196	1.62500000000144	3.16662736092590	1.10732247887242	1.43926764145147
2201	1.62500000000116	3.15793531246124	1.10403048247201	1.43857647147154
2206	1.62500000000111	3.14205853468160	1.10355467334795	1.43842931603153
2211	1.62500000000110	3.14049177311779	1.09495842924241	1.43799563874487
2216	1.62500000000094	3.12905418708287	1.09079002211975	1.43608779294526
2221	1.62500000000089	3.12800000000356	1.08509557830948	1.43545429720063
2226	1.62500000000054	3.12413601840266	1.08376992751068	1.43089235984805
2231	1.62500000000044	3.12210532440651	1.08307575676505	1.42927758552052
2236	1.62500000000042	3.11845371243815	1.08219398066339	1.42703421192858
2241	1.62500000000042	3.10625875255454	1.07657152745447	1.42651788487842
2246	1.62500000000040	3.09806244414329	1.07643018391670	1.42443758915285
2251	1.62500000000033	3.09295947576657	1.07517845108040	1.42423398224695
2256	1.62500000000032	3.09022694389372	1.07183073917916	1.42370856573306
2261	1.62500000000028	3.08155328145742	1.06655211882844	1.42292709474863
2266	1.62500000000026	3.07644216172432	1.06599364989282	1.42288447018397
2271	1.62500000000016	3.06609465803022	1.06259908839536	1.42255885246069
2276	1.62500000000015	3.05870588726456	1.05916104770847	1.42141348282693
2281	1.62500000000012	3.05638632300022	1.05887355149292	1.42003406583733
2286	1.62500000000012	3.05605510061597	1.04422896380296	1.41980295081940
2291	1.62500000000008	3.05136812453479	1.04054881681163	1.41890076058463
2296	1.62500000000008	3.03814246046689	1.03764776036926	1.41870331040440
2301	1.62500000000007	3.03186414601788	1.03092042208036	1.41838614400060
2306	1.62500000000007	3.02105457135703	1.02953780693687	1.41831136711535
2311	1.62500000000007	3.01300423016396	1.02504563632890	1.41821884771825
2316	1.62500000000006	3.00470267929846	1.01976513921976	1.41756525592294
2321	1.62500000000006	2.98794890870262	1.01194209668577	1.41730924517499
2326	1.62500000000006	2.98262951258461	1.00855996866289	1.41720396386378
2331	1.62500000000006	2.97820204962533	1.00659076494793	1.41719929919824
2336	1.62500000000005	2.97714550493012	0.993785171347408	1.41511052075913
2341	1.62500000000005	2.97247730045247	0.993470195210276	1.41489244064095
2346	1.62500000000005	2.97193830836691	0.978477241894590	1.41485416245895
2351	1.62500000000005	2.96925270376503	0.971343260760833	1.41479277685154
2356	1.62500000000004	2.96551643157680	0.968357373435203	1.41454238291675
2361	1.62500000000003	2.94074085524290	0.961689672199802	1.41377627990821
2366	1.62500000000003	2.93706055677830	0.955592558701495	1.41374407295777
2371	1.62500000000002	2.92876440915954	0.952909404156566	1.41291061822343
2376	1.62500000000002	2.90578576151179	0.946265565721392	1.41270246860741
2381	1.62500000000002	2.90006472069755	0.942935463420957	1.41245464460125
2386	1.62500000000001	2.89375147160741	0.940454565260856	1.41227181943449
2391	1.62500000000001	2.87224405913731	0.937846732071230	1.41211934301849
2396	1.62500000000001	2.87218967854998	0.935000000111243	1.41208856940566
2401	1.62500000000001	2.87024065665684	0.934219469374951	1.41161509116606
2406	1.62500000000001	2.85666993965976	0.928955518736428	1.41133279853274
2411	1.62500000000001	2.84431361112788	0.926519772829140	1.41109343239326
2416	1.62500000000000	2.83543412664603	0.925841121254699	1.41083873304705
2421	1.62500000000000	2.83384742552269	0.921684034304971	1.41009288947166
2426	1.62499999999999	2.82973515583330	0.918857305747291	1.41008054288244
2431	1.62499999999999	2.81611845583033	0.916332928392103	1.40990278887409
2436	1.62499999999989	2.79425115799755	0.913757156858026	1.40941223572851
2441	1.62499999999931	2.78565163469823	0.912178835130500	1.40940662309049
2446	1.62368246414417	2.76576070608313	0.907161004683762	1.40936036611433
2451	1.61952127495846	2.75363348835233	0.903319311330296	1.40877791907260
2456	1.61438907615414	2.72197000909062	0.902628729878238	1.40799204768975
2461	1.61349103223556	2.71046089976239	0.901199660882265	1.40770904119580
2466	1.61216733948186	2.70384779933761	0.898467635907418	1.40758873285454
2471	1.60792964624207	2.70355652631383	0.896878869547237	1.40637145295726
2476	1.60692258656947	2.70068455297360	0.895739479073533	1.40614711610898
2481	1.59705282523534	2.69548898708517	0.892083662481026	1.40608628770529
2486	1.58579509921593	2.68556819209064	0.891960825249801	1.40586417506858
2491	1.57781474383347	2.68036286480927	0.888244287568865	1.40559670561456
2496	1.57033075086796	2.67644444402522	0.887482538524684	1.40456022228606
2501	1.56822253273520	2.67131532520898	0.885638612647346	1.40446056776974
2506	1.56400000000137	2.67029476157587	0.881669399295712	1.40430460693693
2511	1.55730992054360	2.66966250867988	0.876454564067389	1.40389008025757
2516	1.55352296837904	2.66632586179916	0.875915441477950	1.40375649058100
2521	1.55090000627688	2.66089728300672	0.874878519534601	1.40350102479107
2526	1.54437281866486	2.65941348457004	0.873138290890048	1.40329391163241
2531	1.54142981128661	2.64990130869149	0.872388512952113	1.40318618845530
2536	1.53691605219765	2.64400000000013	0.870246055340524	1.40285789624422
2541	1.53587065167312	2.62781548588438	0.867037714191097	1.40284181238086
2546	1.53058794601360	2.61960773445483	0.866109295627722	1.40272142533569
2551	1.52902672849602	2.61932839079504	0.864239601834711	1.40268358712195
2556	1.51713815991429	2.60997678447200	0.860860825939668	1.40253499773925
2561	1.51195600215260	2.59798523025019	0.858025861933973	1.40193604560803
2566	1.50790677458189	2.58555117356540	0.855834708227404	1.40193118308137
2571	1.50467067126554	2.58008592510220	0.852264381364476	1.40190214341718
2576	1.50247208468549	2.57893726298045	0.851929704199395	1.40174156527984
2581	1.49892253320550	2.57555368296845	0.848993756049557	1.40173871792015
2586	1.47441245356400	2.57512573409113	0.845229696955755	1.40159081408928
2591	1.47405379776751	2.57055409864952	0.831400857687143	1.40137566620848
2596	1.47318512778650	2.55837023115408	0.829250509310964	1.40128895284784
2601	1.46827893773644	2.54200000001773	0.823970577880658	1.40125626286386
2606	1.46345677790461	2.53340994034630	0.818470816381439	1.40124800332399
2611	1.45864083541582	2.53295144057491	0.818100940948254	1.40122206189738
2616	1.45430438037311	2.52072694169844	0.817484885335216	1.40105305388236
2621	1.45379939060525	2.52060947496105	0.813965023382303	1.40095175807329
2626	1.44327749335856	2.50484010703488	0.803936926907045	1.40087326426843
2631	1.44015502436726	2.48060626090015	0.792786318676442	1.40078472098641
2636	1.43613340217929	2.47340193112327	0.790472447720564	1.40077712148397
2641	1.43508007321402	2.45673765670665	0.787465874304389	1.40057345346144
2646	1.43423922248337	2.45600000000829	0.786530153358105	1.40056722860400
2651	1.42947638371028	2.44912411135761	0.779015702364660	1.40016383610536
2656	1.42886546119200	2.43600000000021	0.774102765780710	1.39997456506825
2661	1.42712316087449	2.43318506207442	0.773007086581207	1.39989974019418
2666	1.42591474290165	2.42056391320513	0.759328752142213	1.39980375338290
2671	1.41777711987715	2.41953467926314	0.756552285591372	1.39973800636958
2676	1.41031577616275	2.40256303996706	0.747236380216118	1.39955754469720
2681	1.40562880897796	2.38690843965079	0.736356044303410	1.39953741969854
2686	1.40248601445404	2.38250203279933	0.731082873236412	1.39942779403418
2691	1.39825864656031	2.37832554776583	0.731047872400800	1.39928000361935
2696	1.39368459937018	2.36323122337942	0.727917544833085	1.39908796257039
2701	1.39140730601416	2.35751439865142	0.721049325967546	1.39876027361858
2706	1.39060980029906	2.32299866052849	0.719320459783955	1.39874435866545
2711	1.39018342074484	2.31803464698451	0.712588642885858	1.39826041168810
2716	1.38796912717727	2.31694724489054	0.710140924161929	1.39814301367181
2721	1.38184843241771	2.30800384614585	0.709496145181875	1.39811869475050
2726	1.37521931027723	2.27472594952469	0.708393630178879	1.39807995077863
2731	1.37170519885642	2.26884336859010	0.705477528206213	1.39743646158909
2736	1.36750047249204	2.26511507849400	0.702501273705958	1.39725583935427
2741	1.36638730002186	2.26293572734006	0.699568702577196	1.39720018032872
2746	1.36637631870057	2.25418801763727	0.698774061692718	1.39668567690294
2751	1.36612545590435	2.24371048609299	0.697767526776971	1.39639613124928
2756	1.36600000000051	2.23894476665058	0.697713816002967	1.39593394593008
2761	1.36476398198464	2.23529670027420	0.696601728052100	1.39568087023776
2766	1.36093345081151	2.23281292467244	0.696298818201056	1.39505693508562
2771	1.35756679149978	2.22407462857262	0.693029670222416	1.39468756503573
2776	1.35712189632605	2.21923565179923	0.692286460203747	1.39454459900723
2781	1.35543502798160	2.21378691195051	0.687965080797866	1.39421375943218
2786	1.35512449846575	2.20992492874173	0.684865084711378	1.39344922682315
2791	1.35474315089788	2.20719766941747	0.683308327151041	1.39337363694643
2796	1.35054837018592	2.19762475014054	0.680988509099436	1.39334017284167
2801	1.33900000000106	2.19509904226616	0.675187868687857	1.39310162405429
2806	1.33190805043521	2.18310335100478	0.674073421166486	1.39153097323680
2811	1.32927267603741	2.17457406079719	0.673275616228877	1.39144816389329
2816	1.32200000000004	2.15470802217834	0.671376773252820	1.39130660336238
2821	1.32022746700945	2.15128290055467	0.662659878764611	1.39051873138083
2826	1.31077684274399	2.14539776063577	0.660703321793722	1.39050842600548
2831	1.30844769121956	2.14068364839071	0.656439012877369	1.38919086001727
2836	1.30782125778002	2.13814995481412	0.650994389146749	1.38838765276092
2841	1.30696832046676	2.13419362597242	0.640585155806295	1.38611188724219
2846	1.29574672370112	2.12854534739851	0.637608138786617	1.38509456327016
2851	1.28891674866892	2.11600000000635	0.630702054721487	1.38318620894520
2856	1.28866949653691	2.11448210046491	0.630249384971235	1.37872716643122
2861	1.28851579476333	2.11147657195310	0.624612632535871	1.37214207486307
2866	1.28824551596156	2.11094202443687	0.623215200348955	1.37100699702451
2871	1.28217867843159	2.10288878920634	0.610865142260200	1.37056832329090
2876	1.27783335399157	2.10137240759046	0.608057838801113	1.36427892669865
2881	1.27700884345354	2.09239263746579	0.607424005531979	1.36000000093893
2886	1.27428563260774	2.08771689738277	0.605941101077493	1.36000000009299
2891	1.27342172983156	2.08686246859350	0.605623787262972	1.36000000008058
2896	1.27100000000042	2.08556266708281	0.603536394519470	1.36000000008046
2901	1.25652037235181	2.08371771572885	0.603077657782183	1.36000000005678
2906	1.25596463628495	2.08221406233929	0.602156694944620	1.36000000000707
2911	1.25309581060803	2.07795910598748	0.598905355267346	1.36000000000483
2916	1.23903550832068	2.07680698101765	0.598333801584298	1.36000000000217
2921	1.23600840867355	2.07453106530649	0.595803512454567	1.36000000000161
2926	1.23543661286451	2.07284465258737	0.594762183949978	1.36000000000081
2931	1.22915099447643	2.06836800444077	0.594628698624368	1.36000000000050
2936	1.22793184271919	2.05593418920942	0.586103073005032	1.36000000000027
2941	1.22436289040776	2.05315635132380	0.583502711977551	1.36000000000026
2946	1.22103093007796	2.04995543558596	0.580376644194119	1.36000000000023
2951	1.21799999999996	2.04853186548215	0.579186429411684	1.36000000000012
2956	1.21631268912356	2.04634635896506	0.575270816761673	1.36000000000009
2961	1.21270106295328	2.02987526280727	0.574203653520399	1.36000000000009
2966	1.21234668420791	2.02932354724366	0.567035658630822	1.36000000000009
2971	1.21211318188297	2.02514619802831	0.541943889490389	1.36000000000007
2976	1.20718074387041	2.01688603304722	0.537358141596745	1.36000000000005
2981	1.20666356979882	2.00329198505583	0.535283077395701	1.36000000000004
2986	1.20596912821425	1.99538688383398	0.532765492119571	1.36000000000000
2991	1.20349352115816	1.99491706125152	0.523155495598205	1.35999999999993
2996	1.20313632042432	1.98974839742908	0.520219843921295	1.35905055170670
3001	1.19177278701237	1.98494203812351	0.513186790480209	1.35683344414818
3006	1.18153628454287	1.97590228745391	0.506096565306951	1.35284830496455
3011	1.18143364979047	1.97500103940450	0.502694430509535	1.35099999978261
3016	1.18030581659568	1.97483062317221	0.501935208926848	1.35011127157693
3021	1.17671985774604	1.97242074215967	0.499973340970831	1.34711582198150
3026	1.17394204321811	1.96569669522394	0.497988803071259	1.34600000000007
3031	1.16701246701400	1.96405802944432	0.495598928172710	1.34518217226907
3036	1.16416255808314	1.96004399262764	0.492646444389691	1.34347818665340
3041	1.16280266954215	1.95548153481754	0.490174364344447	1.34109987534064
3046	1.16122955752390	1.94238912623734	0.473767993548648	1.33907097289150
3051	1.14825264736841	1.93600000000224	0.470708571946225	1.33613084441879
3056	1.14379884227057	1.93024052428273	0.468338645698094	1.33400000001759
3061	1.14293566364362	1.91991584497076	0.463877607718599	1.33383801249476
3066	1.14243251526813	1.91694236132834	0.459726700109750	1.32700686907584
3071	1.14170343201283	1.91083285071434	0.457728691890531	1.31934385222323
3076	1.14170113177880	1.91040377338878	0.449826229483818	1.31591963299250
3081	1.13618439084006	1.90219569166974	0.443517411994047	1.30402513902532
3086	1.13528470398495	1.90169551447030	0.442762780361358	1.30299999999993
3091	1.12968675418441	1.89963114383317	0.441622233590519	1.29900000001755
3096	1.12889628474833	1.89000000000336	0.438219229557267	1.29200000000056
3101	1.11552003689885	1.88622498641467	0.435469938180344	1.29075487165267
3106	1.10746863343019	1.88520314507738	0.434507980531804	1.28883381571846
3111	1.10363792074792	1.87907231154556	0.431385441568806	1.28493021629671
3116	1.10346257629868	1.87605875669879	0.430402537830101	1.28010875682970
3121	1.10284882831666	1.86975039147374	0.427496141969536	1.27987973599660
3126	1.09721015003489	1.86613947830439	0.425761943740894	1.27744986228474
3131	1.09702601941411	1.86231913806054	0.424284433941375	1.27624619126481
3136	1.09081451348594	1.85020441736744	0.422497923079141	1.27220315765706
3141	1.08950310706495	1.84118424141966	0.417743962793945	1.27019073287090
3146	1.08057020373199	1.83651288584516	0.415127324214596	1.26954549760338
3151	1.06610654235855	1.83609712056889	0.407524150073420	1.26872001091722
3156	1.06365853179585	1.80109781897401	0.403505681505068	1.26789624075237
3161	1.06208062520064	1.79670546762766	0.403184515672826	1.26253369741974
3166	1.06130565337551	1.79563719436129	0.399483247121339	1.26103823574500
3171	1.05887355148883	1.79423543608794	0.386127035848923	1.26046295073964
3176	1.05637470603526	1.79156702669879	0.382574952623369	1.25985891947624
3181	1.05554238133358	1.78030252514483	0.380174038678457	1.25889864636250
3186	1.05300000018274	1.77949558176662	0.380106441621933	1.25785877711332
3191	1.04430436673173	1.77318058271472	0.376955233245035	1.25090108528110
3196	1.04218411268464	1.76561084126094	0.370832301338062	1.24935438210367
3201	1.03923303040204	1.76138579122788	0.370070662146459	1.24740698252445
3206	1.03878149398222	1.75175528444823	0.361153052005267	1.24671807937882
3211	1.03532153990037	1.74070029638831	0.360883363487718	1.24201333659301
3216	1.03353751390035	1.73498294191059	0.359615956965931	1.23861900882177
3221	1.03259890427666	1.71433778829473	0.356797212731617	1.23515980058145
3226	1.03056700984928	1.70118090362877	0.353310419200409	1.23204108145179
3231	1.03025935003268	1.69440132110404	0.351939609796699	1.22533135882501
3236	1.02421059036960	1.69385294750544	0.343195877449403	1.22242852237214
3241	1.01507063872040	1.69261260755379	0.336698851728093	1.22229025810858
3246	1.01397882400736	1.68073134489649	0.336259715573279	1.22113472106935
3251	1.00851881043380	1.67303538506343	0.335855962297597	1.21640705074968
3256	1.00534791767998	1.67098873438880	0.332620649965065	1.21544765990616
3261	1.00300124159197	1.66924483023553	0.329598759267681	1.21465451483229
3266	1.00246104701659	1.66007102881647	0.329483988540977	1.21403378628522
3271	0.995461822086385	1.65642677402970	0.328601593908518	1.20808664418975
3276	0.995203290209706	1.65084199438052	0.326344150542571	1.19261889272776
3281	0.989447900930589	1.64791884779462	0.323804126298646	1.19108662730770
3286	0.988305751209024	1.63425297236965	0.322695608294168	1.18822083207518
3291	0.980959043259950	1.62999084262787	0.313458235265721	1.18699999999960
3296	0.979866956087981	1.62882038935880	0.305471434263691	1.17771381073368
3301	0.968000000078421	1.62413935183611	0.304731679788290	1.17727558347007
3306	0.966000000000011	1.62077701771623	0.303275556196002	1.17394204322115
3311	0.965357199913093	1.59888865560769	0.295060169397550	1.16913635019269
3316	0.964913024699764	1.55078678872537	0.294219562312711	1.16314599995053
3321	0.962827089026070	1.53772454074080	0.292938862744942	1.16082724241829
3326	0.959000000000435	1.51618357342309	0.291929498776963	1.15877137982421
3331	0.957593408979543	1.51613612264410	0.291093945245617	1.15473127074272
3336	0.954065805289716	1.50071172123308	0.289517419730007	1.14887262846801
3341	0.946662956112523	1.48672632537252	0.288466922958523	1.14857544944584
3346	0.945000007003179	1.48400542446271	0.285115880263978	1.14283252469477
3351	0.937135778448589	1.46770480839308	0.280351071021298	1.13709235990677
3356	0.928988852700810	1.46492660339051	0.275800587449396	1.13512109926113
3361	0.928159506798502	1.46084224642415	0.264051986448869	1.13393625678370
3366	0.925735543099722	1.46058226229970	0.263201556076137	1.13036775468200
3371	0.900711631402115	1.45931666623506	0.243835328359499	1.12950087671666
3376	0.900455644778319	1.45642897064571	0.240239044030513	1.12592636758577
3381	0.897478558607509	1.45550130913966	0.240107760426555	1.12588296618680
3386	0.896331174770769	1.45275342346990	0.234050943357437	1.12580191673370
3391	0.894270797851538	1.44713255619541	0.228531568860572	1.12535595804019
3396	0.886665845905732	1.43447496791764	0.221992595562991	1.12278731390444
3401	0.884030683635877	1.42205237048114	0.218607801232153	1.11334177028682
3406	0.881322906255028	1.41165474253223	0.218302061814138	1.11279304801665
3411	0.880120175952412	1.40344457124595	0.217739187220129	1.11217552319823
3416	0.877070818264167	1.39686468360748	0.215252599622818	1.10974413068752
3421	0.873377852705799	1.39680171211331	0.210443820671064	1.10615775126676
3426	0.870572256832398	1.39415867304792	0.209957372649750	1.09712682321172
3431	0.869367508508890	1.39072218932525	0.206447264038447	1.09582131594800
3436	0.864036200350557	1.38902209365716	0.203199359108285	1.09072953153854
3441	0.860013800557018	1.37742675710094	0.199898008333086	1.08576026837669
3446	0.857653694098047	1.36142558808562	0.195088267851102	1.08498026564026
3451	0.857547131497503	1.35722163936360	0.193108667797555	1.08375068109116
3456	0.856715983907319	1.35612687733226	0.192992535447960	1.08280160042934
3461	0.854928361273954	1.35579103190292	0.187876626389588	1.08273418899364
3466	0.852522871905362	1.35417900515369	0.186478708287337	1.07540739143639
3471	0.847349525937141	1.34991759916770	0.184757129898487	1.07364162456667
3476	0.846856795818709	1.34807675219742	0.180818233805116	1.06906236457068
3481	0.839826248054188	1.33991203124529	0.178087781905363	1.06316870519573
3486	0.833627989019841	1.33900916902421	0.174031854915524	1.06283495515949
3491	0.829577618367412	1.33849406200632	0.173695979301057	1.05822248564820
3496	0.826835340920311	1.32601457178419	0.173377485389992	1.04280974607305
3501	0.826193340809155	1.32102072624540	0.166148207395869	1.03932949781527
3506	0.820970580340710	1.31930135440089	0.164771993529063	1.03836371622506
3511	0.815443639595555	1.31473473399041	0.160374721264651	1.03601978908736
3516	0.809827591114074	1.31305778903732	0.151311606916327	1.03060668146711
3521	0.802499606692016	1.31213778431215	0.149664906431703	1.02805754591409
3526	0.793428807286434	1.29788857456387	0.145402971079252	1.02559883586350
3531	0.787542057125486	1.28541495714887	0.144447177980867	1.00600000000300
3536	0.782943465805119	1.28003120503701	0.143118852451050	1.00417212505473
3541	0.780559777481998	1.27022169696947	0.140250348406422	1.00151331037911
3546	0.778452393575740	1.25827325303117	0.139142647822933	0.992453604116403
3551	0.772108837777108	1.24217178085849	0.136530472620113	0.989642892687023
3556	0.770231951806731	1.24177638103321	0.134881328821011	0.989211272030803
3561	0.768440061989073	1.24007724171050	0.134641197835320	0.988652391290958
3566	0.766044408406423	1.23971270806006	0.133190078684399	0.988417235927687
3571	0.758640546911067	1.22514729724416	0.132523190019947	0.986439589496068
3576	0.746327592738052	1.22469802537845	0.132140518251431	0.982961222661827
3581	0.744103962611488	1.22380761260751	0.130581830871698	0.981959521071725
3586	0.743037108693965	1.22268047732680	0.129123264118625	0.979644602485755
3591	0.742709356538809	1.22114206546369	0.128246164615607	0.976798493992097
3596	0.742442356698727	1.22076858922871	0.124701527213767	0.975094654950014
3601	0.741037614676006	1.22010162748979	0.121878282580785	0.969977802416322
3606	0.740519481886131	1.21244382642679	0.102101088295235	0.965951088653010
3611	0.739514700525974	1.21000644321441	0.0935501889575825	0.965848538573184
3616	0.734698084353835	1.20089012925312	0.0875837959959590	0.965836476540196
3621	0.729857729178023	1.19970266715545	0.0868470091893588	0.965108171269984
3626	0.725945532065569	1.19549746492490	0.0846397232448318	0.964967265591620
3631	0.718945220732348	1.18922121829634	0.0821220182583122	0.964802171050609
3636	0.717929181038799	1.18599037380248	0.0805043786024122	0.964302924095469
3641	0.717740357720516	1.17605220942061	0.0789406449583680	0.962214607228964
3646	0.712395459293839	1.17557509847717	0.0759762875689898	0.959042362936885
3651	0.698574449000386	1.17492398795581	0.0728167912673808	0.957012831300958
3656	0.687055433440186	1.17394204327016	0.0695110528672487	0.953000000000701
3661	0.686670789405415	1.17313557086075	0.0654618300617486	0.948413140500742
3666	0.679669950621752	1.17101297989344	0.0617437150109300	0.946661004050451
3671	0.676025380740818	1.15548813002619	0.0581309458636149	0.945133409024384
3676	0.672073809687303	1.13527781135213	0.0553607681256228	0.943074968215168
3681	0.669599128958327	1.13165956559261	0.0547236285454183	0.937494819283457
3686	0.659916236336435	1.12322243487162	0.0537266095084291	0.932597957974499
3691	0.656340158904721	1.12079833313351	0.0480243979320676	0.920602259032983
3696	0.651943206651851	1.11645395887307	0.0459826852974718	0.918813556029104
3701	0.647615419971151	1.11564967788026	0.0398946168010745	0.918160537180030
3706	0.645896665075413	1.10923858775075	0.0394795549893988	0.917957153516821
3711	0.641663305715590	1.10550711532055	0.0391764213799437	0.916121894032678
3716	0.640591376222575	1.09816093731485	0.0338779328013871	0.914961911538190
3721	0.631850595387776	1.09559594730432	0.0298351328657866	0.913211996677644
3726	0.631717619971503	1.09551164030504	0.0257987533342313	0.912847753076430
3731	0.631507519078685	1.09397655758754	0.0144617947009106	0.901244700457120
3736	0.629938563456874	1.08482882461650	0.0115012758870598	0.901179635909325
3741	0.629422982324457	1.08230114300546	0.00569953731076360	0.896962272762672
3746	0.628153122223608	1.08208832839450	0.000525304003826932	0.895951687768630
3751	0.626371125126935	1.08102712736425	-0.0225029184525852	0.893364131820269
3756	0.606855477446740	1.07600000000003	-0.0227643129619747	0.887857811797417
3761	0.606492940587652	1.06392552072490	-0.0239149154890068	0.884937589758539
3766	0.601955223329340	1.05676573278305	-0.0312855232213206	0.881001130987761
3771	0.596251362132538	1.04332372644640	-0.0352259141659037	0.877764073323033
3776	0.594435238861169	1.03847765709409	-0.0402934584701381	0.876808012777062
3781	0.589251249350287	1.01092215908547	-0.0492518624581667	0.875806824255183
3786	0.586015318278552	0.999831505336514	-0.0500562221165676	0.874235915835382
3791	0.571633474706500	0.994014964658255	-0.0509729717165364	0.867788207159195
3796	0.568996783320726	0.988778375847605	-0.0527125002651584	0.864810583219616
3801	0.568254169073837	0.972302515634239	-0.0583213632747111	0.860793928329656
3806	0.563366660647720	0.969716797277601	-0.0587483368177548	0.860611410431389
3811	0.559715103415806	0.964579962619756	-0.0663811161165629	0.853673387803393
3816	0.548107047432108	0.963936464054861	-0.0710889643863471	0.852787059377508
3821	0.540330710953593	0.959717939285773	-0.0748166324781757	0.846385863773601
3826	0.538254008213103	0.937093729825655	-0.0767976389199639	0.834046186521555
3831	0.536514739832322	0.937038700654553	-0.0774855609467828	0.831165011960923
3836	0.534427567611519	0.927210617279477	-0.0832610384065809	0.819079329777137
3841	0.532758267314351	0.925553462779518	-0.0848119382631573	0.818116465306484
3846	0.529593216899933	0.920368579613054	-0.0861460989999113	0.813509853891483
3851	0.519576346442528	0.904656126588926	-0.0930647892900197	0.809308030553805
3856	0.517615800023490	0.894786759282244	-0.0932318126288294	0.806417632217398
3861	0.509928994548422	0.894523634507533	-0.0984121038149077	0.806387805176799
3866	0.509717597875112	0.884242766448454	-0.0989424947003819	0.790333883007605
3871	0.508336084367133	0.880000000000275	-0.102060476143938	0.786266723051662
3876	0.506117259888072	0.878987257009062	-0.102187809150269	0.780300418843657
3881	0.503297594776347	0.874503802820811	-0.102419771245361	0.770587393832286
3886	0.495758372843770	0.866615109597949	-0.109150533556083	0.768273178951110
3891	0.491018010213968	0.861379917707378	-0.116776728912816	0.767723434013054
3896	0.486236340761570	0.860349576163729	-0.121652157900864	0.766932888264536
3901	0.481127140958988	0.852382724967827	-0.128390064156746	0.765242672770297
3906	0.474153133389757	0.849166474702393	-0.133683318006998	0.759566161395109
3911	0.472367113007726	0.848796305735888	-0.133969204833587	0.753051148427029
3916	0.469130883496974	0.845819201892323	-0.137656057529955	0.751754632973525
3921	0.466529890394646	0.844904654374817	-0.139720571707740	0.750664272012933
3926	0.463496229116204	0.843437909408024	-0.140427696608715	0.750208727489638
3931	0.456642457761289	0.836392162106263	-0.141016581911079	0.749202564805152
3936	0.449314422150942	0.832047832051974	-0.147138737401785	0.746050838787519
3941	0.445906970842872	0.822777770289570	-0.152968306868581	0.741010274041396
3946	0.445168215075165	0.810360955589780	-0.153385544440166	0.735923922134073
3951	0.445055747073261	0.800940721444079	-0.153881735925316	0.735338914746498
3956	0.443048235928024	0.799647990217434	-0.153937319190298	0.730904950631527
3961	0.440000000024227	0.790000000013273	-0.154163383390965	0.729103745408850
3966	0.439414586133941	0.787595535074214	-0.161862054890545	0.727353026705636
3971	0.435403674544230	0.786457192570993	-0.165866061093925	0.720110450358619
3976	0.432522997382899	0.781303742020740	-0.166149162151691	0.708989768257269
3981	0.426174569229475	0.779583509002163	-0.176623592741027	0.708561222196918
3986	0.422966065858965	0.772448211968981	-0.177952090285535	0.702761961444979
3991	0.418262287678156	0.768726861736192	-0.180749939848618	0.700335811065741
3996	0.417260552151725	0.767217964609403	-0.184767268391726	0.699999999978392
4001	0.412922060783509	0.766650985096333	-0.185852549873148	0.698574449031335
4006	0.412526446311868	0.760000000004441	-0.186946240146256	0.695539761707871
4011	0.407954058843786	0.754746449725212	-0.188002954281848	0.693077530119956
4016	0.406143998681409	0.754468718026690	-0.189009120112965	0.692800139810205
4021	0.404017328090117	0.751701754887028	-0.190684796103181	0.692586136181104
4026	0.400005471801852	0.751297691374521	-0.193331189016700	0.689532402696531
4031	0.397879317200626	0.731385391809291	-0.198060644795793	0.688266896993537
4036	0.395000000006800	0.713729663018588	-0.199770289353008	0.678510513091951
4041	0.389313270391213	0.709954603382592	-0.200003304095415	0.669512879959443
4046	0.388547807063747	0.703085393666147	-0.201353710402696	0.669167164140867
4051	0.380000000007339	0.702811555358879	-0.204613498179657	0.661433687053564
4056	0.376957544265125	0.701999999999951	-0.208244851505729	0.659980987210991
4061	0.359424401802821	0.694505618206496	-0.208336945597113	0.659213204380295
4066	0.356866130750972	0.688778379691030	-0.209215593042811	0.658374564093852
4071	0.356547779952289	0.679710689480071	-0.213307220050806	0.654745078165923
4076	0.355423522609259	0.677895435779072	-0.215369601463592	0.654091159110058
4081	0.351000000000088	0.670336708845293	-0.215911129980278	0.653823084284322
4086	0.349188158188715	0.668505803216565	-0.218192116699651	0.652451261080547
4091	0.346654846539027	0.665004005991190	-0.220999999979564	0.650586804016786
4096	0.346594725843319	0.658928034012936	-0.228027410445823	0.649042904708714
4101	0.343767206419402	0.653937745160787	-0.233339228113126	0.648696845145327
4106	0.342970089715160	0.650194704801589	-0.233909887250378	0.648462654301699
4111	0.337505622048646	0.649271504172338	-0.237467273945202	0.647611187013782
4116	0.333223150591885	0.645410480809961	-0.238760370907383	0.638737639516526
4121	0.331011096139724	0.645101550081333	-0.238899841565356	0.637212728775654
4126	0.326168587169222	0.637686077648288	-0.239035745068174	0.637066324361478
4131	0.324538068889082	0.636386805621466	-0.241067097619947	0.634348477720932
4136	0.322757311630641	0.635896937059417	-0.242432457684474	0.633000000000097
4141	0.321746324588943	0.630863795648452	-0.244752180408956	0.627962360714744
4146	0.312203660462198	0.624873276129371	-0.249491339315004	0.623277244189811
4151	0.309645083860779	0.624465296281881	-0.252294634015802	0.621658389528568
4156	0.307779674218217	0.610079302945838	-0.253516620999220	0.620668396853732
4161	0.306379335051953	0.605786672558646	-0.258390673766224	0.617879801215761
4166	0.305641409943319	0.597355462758132	-0.258396869610776	0.617426424506811
4171	0.305593441594532	0.595372265321370	-0.259624024474209	0.616408034953917
4176	0.304480600425760	0.588256473448156	-0.261412076906700	0.605026099434176
4181	0.303224635829467	0.582686135273186	-0.270111734252761	0.604960857849748
4186	0.300697748904401	0.577624247969328	-0.270291466485920	0.603258678985904
4191	0.297762584117448	0.573462314597362	-0.277958237428045	0.597796708952905
4196	0.295990795480585	0.569693639038184	-0.286963485666400	0.589832109511162
4201	0.290218451660675	0.568069592787438	-0.287504615204908	0.589162170872708
4206	0.287665241517559	0.565851590090696	-0.293707509036993	0.587915534607769
4211	0.284804717861744	0.559848038040533	-0.294044967236966	0.587673099672411
4216	0.280437692817069	0.551633890386541	-0.295645760409437	0.585985375389329
4221	0.280303648328635	0.549761693350552	-0.304748747098017	0.585147421551566
4226	0.279986415457365	0.549330538176974	-0.308760780186056	0.584595606402818
4231	0.279883650427183	0.546723174968274	-0.312724468566864	0.584534453200595
4236	0.279508804924948	0.542809344171446	-0.313025886142831	0.579228656413323
4241	0.275955636325587	0.539549545169381	-0.316026638376151	0.579213472422796
4246	0.273929278408315	0.537970452818754	-0.318270955916661	0.577187175660751
4251	0.272383936660370	0.529274259306094	-0.320164188681617	0.575935616639869
4256	0.271817300635554	0.523084180424119	-0.324879677965844	0.574838023355234
4261	0.270554760808649	0.522321759402731	-0.324922561674685	0.574306110342543
4266	0.268363773882612	0.519319535335155	-0.329782399770106	0.566980363108817
4271	0.264645580486158	0.500055911093567	-0.331493184279890	0.566551374543065
4276	0.258789683526810	0.497848104678504	-0.336954748975538	0.566343266119362
4281	0.239000000000111	0.493827659876989	-0.342235623401609	0.559172101379488
4286	0.235207530381717	0.489795981909926	-0.345481789152146	0.558015716413970
4291	0.234000000059198	0.487796560865251	-0.347542498594299	0.556476813454007
4296	0.231828867217932	0.484889127193183	-0.348359563730351	0.554227498278127
4301	0.230154418840661	0.478000000000327	-0.351737196389953	0.550457342031676
4306	0.228356376047238	0.475975055805057	-0.353352667086609	0.550369905542495
4311	0.223090711169946	0.461863292723654	-0.354304049248571	0.544614070435097
4316	0.221904159301726	0.456831662135846	-0.360650043196853	0.541277964604764
4321	0.221000000000373	0.444983532014753	-0.362350797728804	0.540343654418841
4326	0.215559860989449	0.442000000079216	-0.366135714345959	0.533334194152070
4331	0.215280652512434	0.439938710805264	-0.366314749024112	0.531805030660646
4336	0.210890894633502	0.433743009939859	-0.367430236267467	0.529391135247108
4341	0.200544750970910	0.420624336190103	-0.368237188516418	0.529053210990947
4346	0.196578735753493	0.406951664752131	-0.370340038475671	0.528318952590490
4351	0.196286266840469	0.406400463456761	-0.380172060289907	0.527183726832937
4356	0.195597134292056	0.406087255587584	-0.380214299790458	0.524607489329275
4361	0.195284689739013	0.404962341379727	-0.380231852982429	0.519842537368687
4366	0.190948138545249	0.398099925270406	-0.384662770363454	0.518855728943158
4371	0.189288913339111	0.393807246996033	-0.392371422787218	0.516777684662725
4376	0.188459508089838	0.386485707786438	-0.394666385551882	0.514708896943870
4381	0.187876626352632	0.384770226884206	-0.399173143825117	0.511538738658484
4386	0.186098378225480	0.383293888145299	-0.400773920660038	0.510060312763537
4391	0.184017520224368	0.377010819696042	-0.400925803475694	0.506875776764540
4396	0.181764513256175	0.376836231867352	-0.402815800544575	0.505084533341892
4401	0.174511693250413	0.370809623195951	-0.413032462238968	0.502418409641081
4406	0.170000000000245	0.365822448867905	-0.414128564528446	0.500648509372902
4411	0.158585566813439	0.365395608571409	-0.415268472826297	0.499799643972588
4416	0.155923734547946	0.358350494645705	-0.416423694655875	0.498948983868796
4421	0.152193023218894	0.353871299928572	-0.424030981796204	0.496923082933943
4426	0.149358798859782	0.349548392599633	-0.425259078563538	0.496389891426052
4431	0.146437949362629	0.340000000022467	-0.430482877843190	0.492012827326372
4436	0.146160919397113	0.336930638458866	-0.435092477113775	0.490008387823094
4441	0.145235682166677	0.336751195440345	-0.437547168974934	0.488620392582007
4446	0.142538774790730	0.336420898261033	-0.438158656117570	0.488034177136754
4451	0.141999999999426	0.330926010146467	-0.439708446281753	0.480506708201261
4456	0.140856612289636	0.326676311848521	-0.447232924283616	0.479847134213143
4461	0.137704552311821	0.322661157166156	-0.459213482524115	0.473221410800301
4466	0.136167537690619	0.319271920161749	-0.459680457564677	0.468322046920371
4471	0.133211889204170	0.318388527149411	-0.464242381163568	0.465250989958937
4476	0.132788378806906	0.317403052001601	-0.466238893197530	0.462379762022475
4481	0.128737254371917	0.308474491917025	-0.467411638822512	0.461609569580167
4486	0.125769422557673	0.302250949855797	-0.468649358018256	0.453736337599109
4491	0.121242053617774	0.299022254177353	-0.470228587198833	0.452817529937160
4496	0.109006049273714	0.290643437261903	-0.472797613522650	0.444087748129349
4501	0.104085032988946	0.290076645542759	-0.473902089072451	0.432550712772900
4506	0.102411401186747	0.284000000347052	-0.474269044944803	0.430941151729164
4511	0.0973647083523536	0.275584228494389	-0.480249885254946	0.428989377017453
4516	0.0917940480003706	0.261545302891292	-0.493084127421961	0.424664877056600
4521	0.0851338860921937	0.255684565403516	-0.493885569797671	0.421266929516493
4526	0.0847151068251558	0.253421825910491	-0.495928287887767	0.419904840408999
4531	0.0769654856445769	0.248557271401099	-0.498168791599484	0.418707486569089
4536	0.0711040490988552	0.245069836758772	-0.505846747412254	0.417961657713816
4541	0.0705596620503311	0.242605477740496	-0.507666025317062	0.409634622080251
4546	0.0611257900293058	0.241441086994921	-0.510904203670686	0.406676893532771
4551	0.0600049770455122	0.241283232177743	-0.512190085131269	0.406536449252924
4556	0.0572894488094466	0.241097003679911	-0.514632183271777	0.404470392935678
4561	0.0489122786781717	0.240428064413063	-0.517086030673770	0.400581922333053
4566	0.0456013858760983	0.239314665821320	-0.520893570949305	0.391164745867435
4571	0.0401141806680187	0.235007471146660	-0.521803205739507	0.384897221644530
4576	0.0374293750558749	0.233836591127295	-0.523334986120468	0.383046251860339
4581	0.0355317740020187	0.227919443126471	-0.523712643854818	0.381201137919539
4586	0.0351064017734395	0.219112668796043	-0.528104374296105	0.378795630230873
4591	0.0284063930814405	0.218750619748672	-0.531543812892817	0.375841204543086
4596	0.0282418838003732	0.218682267602343	-0.539449217961930	0.375037916950060
4601	0.0266753023522234	0.216095954105768	-0.539655725227557	0.373389205319307
4606	0.0247858605227002	0.212402173656576	-0.545504217671757	0.372006928979381
4611	0.0229237042006215	0.211643658393081	-0.550044098547453	0.370205071506256
4616	0.0171652196551996	0.211491815254413	-0.551351842007563	0.365802294331382
4621	0.00603592027006918	0.198263790023873	-0.551670090760144	0.362033702598570
4626	0.00412128011021125	0.186081044577826	-0.557782411510313	0.358682332626332
4631	0.00404553557475893	0.183839506078164	-0.558719284248243	0.349000000000101
4636	0.00270061878132246	0.176460692322930	-0.572393302519502	0.348767505737466
4641	0.00212203472445651	0.174004455648324	-0.574062158654403	0.345226840283278
4646	-0.00137727869133393	0.147298780681647	-0.576727688805003	0.342060693481377
4651	-0.00314138934342054	0.141858477389003	-0.580004492003628	0.341895634039754
4656	-0.00535667138574389	0.140788015455928	-0.583386241928293	0.337632763791054
4661	-0.0107207169486394	0.140618277272963	-0.584065901022779	0.336755840679629
4666	-0.0118513796800851	0.127672429601769	-0.588434331706205	0.336291077653945
4671	-0.0163579247011651	0.104368560883471	-0.588629451177452	0.333521246566583
4676	-0.0285627659518877	0.104307583902250	-0.589772998874129	0.333453665493209
4681	-0.0319493512820742	0.100486383491523	-0.590410527524259	0.332475938813026
4686	-0.0322692828901054	0.0918676067057405	-0.592102721369778	0.331385744798235
4691	-0.0330068701743372	0.0881877285879256	-0.603704697862391	0.328812171004378
4696	-0.0330094178931038	0.0820859969232380	-0.604884008210362	0.321547211356551
4701	-0.0333854810340764	0.0809998515430600	-0.610274276561096	0.318401252576999
4706	-0.0366255319842296	0.0722167974087555	-0.611275339658638	0.316494172135849
4711	-0.0384687220947413	0.0709393037538909	-0.612772218235857	0.312000000070499
4716	-0.0395463291737404	0.0703643866151253	-0.617635038046994	0.311735372219059
4721	-0.0434253455222144	0.0681449669049670	-0.622133824993512	0.308836909556280
4726	-0.0441276500988558	0.0591669123473942	-0.622750477030788	0.304702639313569
4731	-0.0463434085381220	0.0563386441567836	-0.625674341471945	0.301141257420415
4736	-0.0529999999983374	0.0539469684466987	-0.629280280140260	0.293578047174479
4741	-0.0586074383617067	0.0478477662371127	-0.629708752732193	0.288962366507366
4746	-0.0633017581701367	0.0390875936315297	-0.630418362619951	0.285446189344734
4751	-0.0638345729629297	0.0376164334108786	-0.630611559233787	0.282738861784257
4756	-0.0692343964957001	0.0348348335707854	-0.631017552403274	0.276999999991087
4761	-0.0716817248755561	0.0306996297720225	-0.634156453540086	0.275367162997730
4766	-0.0727535559445606	0.0283726613527662	-0.635413646727117	0.273661443300052
4771	-0.0737548389074025	0.0210773436233083	-0.642425136255026	0.272840782029920
4776	-0.0789550880200341	0.0180597417784327	-0.642955912950569	0.259671257098235
4781	-0.0803987077038435	0.0176988905414227	-0.650150906229771	0.256752043789274
4786	-0.0816403678635734	0.0171019700981645	-0.652234085678766	0.254305541152247
4791	-0.0837188792354642	0.00463307686592174	-0.652565831228331	0.250554961264794
4796	-0.0840180086010051	0.00382144213235023	-0.654161752187235	0.250539491086509
4801	-0.0852366447019296	0.00248662305248999	-0.654204652324333	0.245552383237563
4806	-0.0927779115339288	0.000774083972922313	-0.656912746984703	0.244477363479429
4811	-0.0942759984911834	-0.00747371201031015	-0.659280301527964	0.239878962310058
4816	-0.0965628433015276	-0.0185526021726524	-0.664829904219485	0.236297674573033
4821	-0.0968502204503558	-0.0285868089045792	-0.667701601332327	0.230214166072081
4826	-0.0976761902173557	-0.0386586674733429	-0.670525498186596	0.215313445360280
4831	-0.0985235226093465	-0.0404243091356769	-0.670533120026035	0.212875249149103
4836	-0.100271362541555	-0.0411303543759409	-0.672724746969226	0.212524722885261
4841	-0.103211804849067	-0.0499719431789536	-0.672943302276234	0.211904764705804
4846	-0.104990091415852	-0.0513999919000185	-0.675545766648317	0.210554834425471
4851	-0.105135765502913	-0.0642794497551236	-0.683696018603443	0.208127087429301
4856	-0.112926116222880	-0.0645529266889966	-0.692150449385968	0.206307676121637
4861	-0.113779235120952	-0.0768755126561359	-0.692625380267451	0.204622363279816
4866	-0.119511989772419	-0.0848903649074750	-0.696607909241662	0.194220035279904
4871	-0.121755111179241	-0.0998914176049837	-0.697765060897945	0.190699472609444
4876	-0.126911467610147	-0.102649568937028	-0.699366198823099	0.175650345104771
4881	-0.129554448174368	-0.103443531034946	-0.699546583735351	0.174943318069557
4886	-0.130777690138932	-0.104663028840531	-0.705208185807587	0.174875812678978
4891	-0.130972811631175	-0.120038441823806	-0.712707708823503	0.166252255713980
4896	-0.131692320480084	-0.130035894405815	-0.714754290057318	0.162487003086156
4901	-0.134901879144967	-0.140678750882293	-0.721063986847017	0.159239367247718
4906	-0.137214968750186	-0.147626607427097	-0.721676292689483	0.157000000001424
4911	-0.140000076428150	-0.148605595413174	-0.723021985625901	0.144070154316274
4916	-0.151444832349505	-0.150922858960561	-0.733807334055188	0.144048448251875
4921	-0.151568649685932	-0.160285443322028	-0.735183062591869	0.136101391053730
4926	-0.153158401829221	-0.160790285664806	-0.735938493066826	0.135924736051176
4931	-0.156135637477889	-0.161362633311186	-0.736857418743031	0.135510023194044
4936	-0.158685005306311	-0.169849502861057	-0.738876846306187	0.134625449003670
4941	-0.159247825271521	-0.170816264522278	-0.747356060886099	0.130853809897734
4946	-0.159263713210096	-0.173270774711061	-0.750503759546354	0.127912151480169
4951	-0.160105098556738	-0.182202859505816	-0.753985825149103	0.118693559079371
4956	-0.160221732984108	-0.191078855738662	-0.755929687392373	0.117373597389787
4961	-0.160322114166257	-0.193223789777674	-0.758831140787100	0.115985004964908
4966	-0.163568931974888	-0.205923897224083	-0.758940684154218	0.114353684551472
4971	-0.167869902858716	-0.207477741543634	-0.762257882665003	0.113922337829439
4976	-0.172731502577461	-0.209292039396053	-0.767143521412946	0.110999640501510
4981	-0.173063496771939	-0.209321855294451	-0.767506727166094	0.109305892437625
4986	-0.180146535852751	-0.222591083797096	-0.768067303078760	0.109150094963857
4991	-0.186255263915053	-0.222613591056064	-0.768353135399460	0.107896776508409
4996	-0.186377484093820	-0.226596172684268	-0.768436597788945	0.107876324024351
5001	-0.195875690246627	-0.228946246759762	-0.769986547210138	0.106282102381979
5006	-0.197311659060405	-0.229158623880704	-0.770373354580084	0.105405714077662
5011	-0.199248657493727	-0.233719395533097	-0.782922410134691	0.104289326572464
5016	-0.199817925192341	-0.238100834093665	-0.791812306604550	0.0967536938043578
5021	-0.200884921226750	-0.241086507612780	-0.796141898655644	0.0955575120130968
5026	-0.207815302004962	-0.244279498616709	-0.800603811089177	0.0942226032469948
5031	-0.209034295252281	-0.246330641729409	-0.801089232790552	0.0928003101949125
5036	-0.216660859899541	-0.246416265835808	-0.801233193638957	0.0904098904534907
5041	-0.219969250396484	-0.248300021881454	-0.803736595159020	0.0902880883763313
5046	-0.220538133590251	-0.249764970414144	-0.806331100019196	0.0861390304392374
5051	-0.228424471219629	-0.264731360819998	-0.806492612151350	0.0845747936068429
5056	-0.228987168386830	-0.268110476210688	-0.815965503365048	0.0800010956428773
5061	-0.230318744560341	-0.270102624440590	-0.817994792758286	0.0768091620092220
5066	-0.234568130884960	-0.276599586353850	-0.819305087502888	0.0760000004687244
5071	-0.235595862657796	-0.278466184526555	-0.819598130569406	0.0740363824492272
5076	-0.235777712631274	-0.283153652574460	-0.825929573305183	0.0700110189789246
5081	-0.236372951075424	-0.291403802370400	-0.827033268008767	0.0695349699535665
5086	-0.241169762653236	-0.294257988338425	-0.832045718063193	0.0676095668772156
5091	-0.243666807120828	-0.297220038843044	-0.836189188546857	0.0663040339999414
5096	-0.243989616016675	-0.305857190011958	-0.839267048429395	0.0659999999698869
5101	-0.244642029203900	-0.306486436965727	-0.840581310706563	0.0648858348416523
5106	-0.246742772970703	-0.307801934201615	-0.841029003600614	0.0487069811678364
5111	-0.247395534719105	-0.314192995681851	-0.842330225432826	0.0459142074447215
5116	-0.253855666128520	-0.316822487074798	-0.859651120391389	0.0456427196710084
5121	-0.253942335781663	-0.324597796523523	-0.865393952232847	0.0452331923927721
5126	-0.254799835308857	-0.328195335189361	-0.866189233460302	0.0439331540299374
5131	-0.255116633862998	-0.328479149738487	-0.867486627461861	0.0379644702235129
5136	-0.255453558756314	-0.330822883820227	-0.867893844365480	0.0359727310466152
5141	-0.255868312877649	-0.330827890230859	-0.868365322959374	0.0357893980072126
5146	-0.261479561301295	-0.336418621492787	-0.870031389674753	0.0357826517121808
5151	-0.266468621534223	-0.338170791701325	-0.871997702459878	0.0316295065365376
5156	-0.268270608062030	-0.340638543519788	-0.872154110407272	0.0313750413287325
5161	-0.275814458681640	-0.355245092034677	-0.873571877133189	0.0277106992647001
5166	-0.277900192877306	-0.356351204922443	-0.877162934284473	0.0269584187312693
5171	-0.280087795063505	-0.357153728301840	-0.886039018200513	0.0190375663356976
5176	-0.281915976274465	-0.358985689091841	-0.886235546066361	0.0179643230970218
5181	-0.284328561884632	-0.366451353228182	-0.891797916822478	0.0129244239283608
5186	-0.285764775255009	-0.368148270752996	-0.895995576206640	0.0124739250447236
5191	-0.286824768796760	-0.373406082614051	-0.898231889270238	0.00964851460527019
5196	-0.291553032261016	-0.378185171980659	-0.899013500001035	0.00866154510119177
5201	-0.295489318209486	-0.378187811338231	-0.899545727357565	0.00632021710866226
5206	-0.296623387271144	-0.384101974160200	-0.900673487443571	0.00538360249962526
5211	-0.296816703921386	-0.386459669987630	-0.901230063060563	0.00469773324829301
5216	-0.300514470900284	-0.388077951065322	-0.902450745083944	0.000113283009498666
5221	-0.305550735856641	-0.393441706405728	-0.902510462951633	-0.00331966726781179
5226	-0.308241701287058	-0.394438184429313	-0.904519100119703	-0.00619613376353918
5231	-0.314702544927705	-0.400510148571332	-0.905426497918146	-0.00630158731546651
5236	-0.322296790508100	-0.400541333489323	-0.907797175997646	-0.00679917389445564
5241	-0.331054919831730	-0.402538812472365	-0.908517902820208	-0.00770584548325086
5246	-0.331275964834457	-0.407715612000822	-0.910200186681929	-0.0119999999978878
5251	-0.331968153621677	-0.411210991440123	-0.914535202136673	-0.0176938672708010
5256	-0.332746458427962	-0.411907112935639	-0.917632856085308	-0.0182817272094876
5261	-0.336794093887925	-0.414258981475455	-0.920917581215890	-0.0196414013761171
5266	-0.338346537990879	-0.416266255238987	-0.920983915525991	-0.0219404454687133
5271	-0.342651132805551	-0.416403988095557	-0.925546939444490	-0.0220719111515608
5276	-0.343650291578282	-0.417300786470540	-0.928220373456993	-0.0234661083934098
5281	-0.349925592872842	-0.428295967896096	-0.931130270741908	-0.0248438883707786
5286	-0.352786987711055	-0.444429214759103	-0.931202973087350	-0.0321441519351804
5291	-0.356427136010887	-0.447020323054740	-0.931994030521154	-0.0323038658425281
5296	-0.359441006432567	-0.453304524160424	-0.934207048213016	-0.0335580206327975
5301	-0.359559171373532	-0.454887969624502	-0.936084988739083	-0.0364642406720446
5306	-0.360953189946032	-0.457851729221041	-0.939296840259131	-0.0376029189254279
5311	-0.361579462144773	-0.465463037862676	-0.942550593893972	-0.0402728749194699
5316	-0.362651957858814	-0.467373958960386	-0.944017692115798	-0.0429240502160081
5321	-0.364090862342168	-0.468452277802392	-0.954007032573474	-0.0431188755417221
5326	-0.368447471418224	-0.469348672236677	-0.955933912611903	-0.0438092978210127
5331	-0.369396200478348	-0.470919557314406	-0.957302608764230	-0.0443610306143510
5336	-0.371135700356899	-0.478736147380678	-0.957334110267535	-0.0478521508884629
5341	-0.375999999995835	-0.480001071335802	-0.960790717254122	-0.0486428769342334
5346	-0.382898178297717	-0.480002068315814	-0.963502942888396	-0.0488601674373818
5351	-0.383643395366191	-0.485007477135135	-0.964943412776498	-0.0511809131769617
5356	-0.383930916744593	-0.485441192638102	-0.966346877281262	-0.0553536832699930
5361	-0.384232530146732	-0.492296047573456	-0.966837363434597	-0.0578152731510226
5366	-0.385247485117113	-0.493123683978862	-0.967840387254930	-0.0596228492327338
5371	-0.389184917309193	-0.502546194945642	-0.973062467429568	-0.0618279767148508
5376	-0.391935306257319	-0.511178057686035	-0.980335690369203	-0.0724320111856786
5381	-0.398242142809950	-0.531098174399045	-0.983759705404504	-0.0727388294331952
5386	-0.401786850300670	-0.549475540277131	-0.984855460700881	-0.0731625602328830
5391	-0.408762258936677	-0.556866090088573	-0.986302557457873	-0.0742336419995455
5396	-0.410009063666070	-0.558983499790228	-0.989849553630060	-0.0753126788785776
5401	-0.411864664105154	-0.564345794922550	-0.992010648619313	-0.0770614983160010
5406	-0.414375800600757	-0.565109077748077	-0.993811891377816	-0.0771070212458135
5411	-0.416856335636181	-0.571057983703758	-1.00023326910440	-0.0782279513202647
5416	-0.420667162252577	-0.576754294040694	-1.00051349270215	-0.0791632062152168
5421	-0.421501468616603	-0.586253862118769	-1.00181456031210	-0.0825953145296832
5426	-0.429498402478008	-0.589964090332803	-1.00383797766723	-0.0853762246191163
5431	-0.432051522371777	-0.599155229643674	-1.00737782926508	-0.0870621091485841
5436	-0.441826387217956	-0.601822590772355	-1.01551706270214	-0.0888501411653710
5441	-0.444651516233031	-0.603378009776621	-1.02284389342847	-0.0909238823353906
5446	-0.447468887680781	-0.607439522136266	-1.02342326806606	-0.0912910588601227
5451	-0.448757759536231	-0.611815647443194	-1.02587213367944	-0.0932629103517762
5456	-0.449890019735263	-0.616195758672173	-1.03151916504358	-0.0937950395972671
5461	-0.457530228373907	-0.619262434003075	-1.03500993752997	-0.102700307471208
5466	-0.457818885470487	-0.620098491103446	-1.04015373607067	-0.106352442965466
5471	-0.459694427408570	-0.623636061507625	-1.04172603434363	-0.112916692778535
5476	-0.461443581675900	-0.624848934219028	-1.06026828849903	-0.118880335328792
5481	-0.461975036788846	-0.632245631693955	-1.06233573457025	-0.122753125499647
5486	-0.462817392140230	-0.638676536686181	-1.06617056464045	-0.122999999758464
5491	-0.463125045389380	-0.647471454666317	-1.06964178456469	-0.130364926342077
5496	-0.464999999999699	-0.648216418178141	-1.07082030225508	-0.135010677334239
5501	-0.469639124533640	-0.664701312053214	-1.07204373714116	-0.140397594480478
5506	-0.470931667231710	-0.669512605597930	-1.07563469581883	-0.148057334279268
5511	-0.472175824616522	-0.672377440367600	-1.08035031598304	-0.151999999998608
5516	-0.477093583572006	-0.673518230092623	-1.08252575539046	-0.152667962122822
5521	-0.491410755572825	-0.681649628623828	-1.08338288339972	-0.161026995199368
5526	-0.500518996304303	-0.683178480511569	-1.09505212934215	-0.162106531434393
5531	-0.508206005367502	-0.684232171891391	-1.09678847740755	-0.162754646182876
5536	-0.515356859417209	-0.685809638463383	-1.10064537466083	-0.164403486069416
5541	-0.516091425723337	-0.686001204387072	-1.10182965489692	-0.165377025441947
5546	-0.516317978458876	-0.692881647821224	-1.10728367974591	-0.166512143547666
5551	-0.516809117825729	-0.694286603581939	-1.11013593815034	-0.169776142917809
5556	-0.516820335057630	-0.702926082008848	-1.11065989232785	-0.170988658366473
5561	-0.522862579209098	-0.715149273365084	-1.11148019026272	-0.184552301910964
5566	-0.528716716728067	-0.716254546548453	-1.11169891513413	-0.192429124796418
5571	-0.529547199473858	-0.718673145017542	-1.11192462093243	-0.193204315664630
5576	-0.530476307933079	-0.729570037109654	-1.11331906153724	-0.206966647523293
5581	-0.531482214529425	-0.729729083039410	-1.11761487941577	-0.214655886527794
5586	-0.533271039792076	-0.731898506624909	-1.12181067152104	-0.217850206176525
5591	-0.533855662998329	-0.743928258759031	-1.12768702188950	-0.218470804509337
5596	-0.535070506897866	-0.750355651108755	-1.12944507170967	-0.218539459659716
5601	-0.537171359444809	-0.750674150739727	-1.12978079715124	-0.218755366383959
5606	-0.539109552690907	-0.751999999996001	-1.13048478046395	-0.226957526310070
5611	-0.548396592283707	-0.757640296844256	-1.13725587015253	-0.227114970470934
5616	-0.548906763522263	-0.760363723354118	-1.13866652706552	-0.228064826709741
5621	-0.551920832270989	-0.765163552087098	-1.14424293521301	-0.234034587943528
5626	-0.559493981282576	-0.776685191151166	-1.14488385431722	-0.234331309341428
5631	-0.562884649246008	-0.779171871549817	-1.14669077688293	-0.236665764711538
5636	-0.566111424158745	-0.789524931753392	-1.15519750861877	-0.237682624683285
5641	-0.566798035810320	-0.793298602149635	-1.15553899154357	-0.242491362599044
5646	-0.577699291457472	-0.795560006040030	-1.16050200757213	-0.244197229759983
5651	-0.577949243015127	-0.804292685446757	-1.16373166721688	-0.251352211303994
5656	-0.581590666437953	-0.809363509098731	-1.16431095610705	-0.252227434709649
5661	-0.583864542287858	-0.811599848752554	-1.16457312815130	-0.256868168323713
5666	-0.585477462476458	-0.829029985834627	-1.16523696549371	-0.258042836580150
5671	-0.594246667896112	-0.858785853112509	-1.16608186867377	-0.259092127270310
5676	-0.604086544117873	-0.864495723961031	-1.16635032531847	-0.259745752403293
5681	-0.604507609804424	-0.875695994884575	-1.16857642354163	-0.260231378101947
5686	-0.606090647471265	-0.877044393648628	-1.17464086844346	-0.260334703677741
5691	-0.608992784886973	-0.878911890058840	-1.17556124578404	-0.266455628260392
5696	-0.609507564046067	-0.880951295601072	-1.18236087869736	-0.266950640117138
5701	-0.611550000750221	-0.881210161607415	-1.18770942389557	-0.272112179762206
5706	-0.613798439744667	-0.889301628678033	-1.18947141259083	-0.272871009657301
5711	-0.613817492930830	-0.891070354224631	-1.19024804693964	-0.278325129422809
5716	-0.623929587270501	-0.892617867202853	-1.19226004959657	-0.285155610163664
5721	-0.624765597719287	-0.893472961996287	-1.19641155506532	-0.285328285789160
5726	-0.626478181859667	-0.894679283359437	-1.19650844535682	-0.288104524031641
5731	-0.628015675448019	-0.898155649996100	-1.19758783639017	-0.291355221001187
5736	-0.628902222554296	-0.907947552610715	-1.21371018311806	-0.294972372861942
5741	-0.632624262530639	-0.910234987282594	-1.21620754772519	-0.296053559557824
5746	-0.633788384252748	-0.913368261816282	-1.21733225116824	-0.296395595681167
5751	-0.638840029412005	-0.929999999986436	-1.21810346728004	-0.298846118240762
5756	-0.639297281007036	-0.933678519215223	-1.23110148787089	-0.300076145932473
5761	-0.641780740353019	-0.937045197679525	-1.23424387134459	-0.303198544169608
5766	-0.646697973920618	-0.938376116708027	-1.23670042459993	-0.308357106987290
5771	-0.648601858226186	-0.940120005844805	-1.23727120924819	-0.314674113826881
5776	-0.648858409024090	-0.941754222967531	-1.24117300559743	-0.318280855601300
5781	-0.648916732770725	-0.951891184765811	-1.24212491823121	-0.318344558921988
5786	-0.653901686788916	-0.953155204861075	-1.24427690397837	-0.320679907781587
5791	-0.654295624221517	-0.956876558158817	-1.24437051027350	-0.322609003427744
5796	-0.654316693266930	-0.959382427951612	-1.24514373835851	-0.326838815212283
5801	-0.663992484714001	-0.959741559196443	-1.24596636991754	-0.328452821125259
5806	-0.667198951156519	-0.960433055303287	-1.25639888896395	-0.328892372804925
5811	-0.668217542985500	-0.965353681668038	-1.26428561077676	-0.332897743695635
5816	-0.672736285771498	-0.965517107877764	-1.26554041508879	-0.333852338600094
5821	-0.674109424422649	-0.966734015571019	-1.26622783964990	-0.334653703751455
5826	-0.678753582507333	-0.969782107152224	-1.26702505198188	-0.337069885104470
5831	-0.679346493670802	-0.979044520503479	-1.27282735594371	-0.342159172557250
5836	-0.679999999999625	-0.984575262289763	-1.27863111799440	-0.345140978118033
5841	-0.680778819001558	-0.989316284003480	-1.28995600628355	-0.346371193274417
5846	-0.681511365891784	-0.991741362303566	-1.29028145132677	-0.348481717313581
5851	-0.682050501303791	-0.994614050405571	-1.29154616423065	-0.348767444073283
5856	-0.682218872397278	-0.995921591371059	-1.29585186443496	-0.349594657102770
5861	-0.683700872786502	-0.996679382234245	-1.29680005852824	-0.352392232064420
5866	-0.691451951425376	-0.998148716122762	-1.29892932151695	-0.356256344390159
5871	-0.696073871996161	-1.00189166010071	-1.29949757687687	-0.359027695496583
5876	-0.699002787864388	-1.01397087234006	-1.30628260647964	-0.359167854889054
5881	-0.699395816203576	-1.01850430144233	-1.30649864978296	-0.361349687855998
5886	-0.701431096076110	-1.02034320098393	-1.30750339777160	-0.368121377366057
5891	-0.704797191620012	-1.02420096303154	-1.30847578829237	-0.368446204628924
5896	-0.713942915237535	-1.02669079124593	-1.30935314548769	-0.374012343768968
5901	-0.718414722406108	-1.03218922695463	-1.31176199410899	-0.374628836673912
5906	-0.723564287153254	-1.03359857979766	-1.31295182259450	-0.375004268862285
5911	-0.725270056942279	-1.04114729119597	-1.31355288309998	-0.386273379990198
5916	-0.730729130844867	-1.04884353129381	-1.31606345554899	-0.389122623223051
5921	-0.731405532310936	-1.06462781304444	-1.31846962924126	-0.393673424655509
5926	-0.731999999903595	-1.07267671571382	-1.31848664323827	-0.395648272037396
5931	-0.734475434981007	-1.08353294725181	-1.32004326567391	-0.398084480008279
5936	-0.735689392000857	-1.10389987217239	-1.32583501429645	-0.399675361118053
5941	-0.737301807079713	-1.10699957972127	-1.32745204023181	-0.400583647584903
5946	-0.739130913031275	-1.11417073148230	-1.32841485748716	-0.400612738577331
5951	-0.739818181063556	-1.11644994568149	-1.32889848534021	-0.400681207054936
5956	-0.740302216531094	-1.13230604324285	-1.33190459872679	-0.405301984615094
5961	-0.752427324476279	-1.13382338156602	-1.33311146359320	-0.405720786459494
5966	-0.753706078994492	-1.13406601045382	-1.33638362481135	-0.407062377931025
5971	-0.753811327917787	-1.13508582897709	-1.33660596687059	-0.413344527254695
5976	-0.754259695432230	-1.13751427926144	-1.33778054936282	-0.415327019859693
5981	-0.755053075010455	-1.14338387933907	-1.33884564210766	-0.415571442002829
5986	-0.755856908418550	-1.14947066492717	-1.33898087991290	-0.416542072871440
5991	-0.758436953025264	-1.15193104094953	-1.33946884851001	-0.418143801223762
5996	-0.760290510810816	-1.15383426717741	-1.34061211445628	-0.419409900788837
6001	-0.761103705925519	-1.16142111595427	-1.34080082375221	-0.421213379764007
6006	-0.762065039824912	-1.17457585140470	-1.34096390219360	-0.425783550737534
6011	-0.772717771847096	-1.17597215062158	-1.34136667470847	-0.427083831072577
6016	-0.776562607806038	-1.17971905859912	-1.34656012425175	-0.436776966887345
6021	-0.780359292829571	-1.18004663870481	-1.34656762073974	-0.439393520162541
6026	-0.781764232809286	-1.18311801440552	-1.34682366798689	-0.441549256460172
6031	-0.783011187142910	-1.18377117459717	-1.34791164205669	-0.442564477026967
6036	-0.787295385854454	-1.18741363484306	-1.35049357808828	-0.445949279917874
6041	-0.796902538553580	-1.18975935268405	-1.35099999999448	-0.447218637976535
6046	-0.798925679242168	-1.19273697974706	-1.35413782954836	-0.447961886681317
6051	-0.804814618178746	-1.19420451361624	-1.35426901904585	-0.449293063347151
6056	-0.806791205114408	-1.19440878272090	-1.36524858939571	-0.450572939541650
6061	-0.808202802453743	-1.19521917538521	-1.37028794880474	-0.452180199870218
6066	-0.815574669103407	-1.19849554932017	-1.37072934759353	-0.453439283620260
6071	-0.818671323694547	-1.20172785977451	-1.37096662768541	-0.459166903195539
6076	-0.819181524741605	-1.20293633700158	-1.37295916821769	-0.460330419480202
6081	-0.820532482189400	-1.21389820391053	-1.38082572577823	-0.461611639685513
6086	-0.821264877331837	-1.21784364708908	-1.38130336860203	-0.464449035651181
6091	-0.823092713038975	-1.22207955839977	-1.38238420436468	-0.464670877052799
6096	-0.828017093314212	-1.23091640664692	-1.38399731784887	-0.465146216060657
6101	-0.832536021442852	-1.23109803379127	-1.38550260214976	-0.471439211479913
6106	-0.834244535930948	-1.23171800970410	-1.39285647486974	-0.472375818687935
6111	-0.835692689922941	-1.23184592466961	-1.39504158456853	-0.474445000190672
6116	-0.837405755657846	-1.23267641401471	-1.39851803488200	-0.476943769663931
6121	-0.838955023609364	-1.24474827296661	-1.39853344395622	-0.481966120904073
6126	-0.839820045713401	-1.25042017860401	-1.39949397448038	-0.495979085202970
6131	-0.840323938339583	-1.25117910200761	-1.39959468424898	-0.496042910517817
6136	-0.840717536526078	-1.25623502615357	-1.40455148114727	-0.497583885896375
6141	-0.845999999833648	-1.26313923964671	-1.40618237301380	-0.501367737567108
6146	-0.848188257817468	-1.26528387732157	-1.40637709091585	-0.501843294824563
6151	-0.848702310583786	-1.26666897747762	-1.41112339059334	-0.501915716977543
6156	-0.849611519906145	-1.26960174638955	-1.41204992189364	-0.505157569471399
6161	-0.851513187901762	-1.26983352400663	-1.41392523017423	-0.506309185472338
6166	-0.853085221701322	-1.27226605192310	-1.41500678215231	-0.509131341783888
6171	-0.853950227464663	-1.27292103716551	-1.42995988744107	-0.509967977409338
6176	-0.854423943595241	-1.27496321338852	-1.43180879513199	-0.515727535939353
6181	-0.854773720185306	-1.29371773149758	-1.43466046976049	-0.516507280420012
6186	-0.855261450865153	-1.29654745888518	-1.43949418263840	-0.516524246264642
6191	-0.855999999617457	-1.30385858145232	-1.44476802623110	-0.516612830271666
6196	-0.857704312619944	-1.30695659894252	-1.44778913205331	-0.517767853817321
6201	-0.858374757731289	-1.30923930945882	-1.45031540763973	-0.521334438995217
6206	-0.858675529734228	-1.31065047923136	-1.45033804151546	-0.528327906879407
6211	-0.859349770336929	-1.31179744339057	-1.45150294107894	-0.528421938404377
6216	-0.862009826588372	-1.31977465096143	-1.45204908450726	-0.531884808791796
6221	-0.868148498008939	-1.33405536319969	-1.45446263257423	-0.534443254623172
6226	-0.872560283720500	-1.33415671709789	-1.45471992939602	-0.535890002163311
6231	-0.872981344265826	-1.33594883502506	-1.45480352665821	-0.535941724991024
6236	-0.874158575987980	-1.33920427063374	-1.45730419209780	-0.537652845675549
6241	-0.876963728299667	-1.33937648637764	-1.46942657558944	-0.538387612111658
6246	-0.878405989842873	-1.35070062871950	-1.47334099232752	-0.538845858374976
6251	-0.880719971651615	-1.35082049544311	-1.47733978532519	-0.542012127018781
6256	-0.886841108497860	-1.35524538397239	-1.48073317382961	-0.546700470954513
6261	-0.887509561993015	-1.35999999999995	-1.48346540168391	-0.551236962125567
6266	-0.889971550002126	-1.36010852395165	-1.48456277913643	-0.552087971040931
6271	-0.892868297419905	-1.36659597992716	-1.48838755313555	-0.553965496402954
6276	-0.894107316314494	-1.37001170357397	-1.48920550202898	-0.560126811657391
6281	-0.896253081251241	-1.37267608338212	-1.48967944192418	-0.564254902837680
6286	-0.898285493278180	-1.37311446514543	-1.49088155113492	-0.564913337656626
6291	-0.909589731955929	-1.39227310259817	-1.49313638330895	-0.566536685126995
6296	-0.910143017634773	-1.39388495384865	-1.49356549871613	-0.573304417285641
6301	-0.916646977881129	-1.39811084893823	-1.49459593797377	-0.575985295926692
6306	-0.919257085337748	-1.40808347632239	-1.49685765706747	-0.576610904472468
6311	-0.920062139633967	-1.40861829592561	-1.49824348686727	-0.577735844894396
6316	-0.920861454056592	-1.40996273914992	-1.49935827335499	-0.579617170319546
6321	-0.923346701764988	-1.41039978936192	-1.50006843063460	-0.581292809580798
6326	-0.928121834379791	-1.41316680555855	-1.50394953654398	-0.581782964961884
6331	-0.928568010759863	-1.41677730742501	-1.50527691928872	-0.583165481692968
6336	-0.932007786503987	-1.42720809489454	-1.50796408685354	-0.590630592209817
6341	-0.941493131079470	-1.42751258736482	-1.50845428543298	-0.594757102099874
6346	-0.947732001529606	-1.43015396499004	-1.50927333775882	-0.596547728349069
6351	-0.948653693120415	-1.43254275005004	-1.51254728821298	-0.598674117038140
6356	-0.950233761686186	-1.43517204300544	-1.51391131198251	-0.603928097370899
6361	-0.953070235432529	-1.44271332632245	-1.51818641852898	-0.607426158875909
6366	-0.953802022346215	-1.44707240252630	-1.51999742215902	-0.608345617383412
6371	-0.960676338008116	-1.45388037446225	-1.52196617911038	-0.608906204701610
6376	-0.962949455932844	-1.45408615533247	-1.52282321341554	-0.612603968919294
6381	-0.966442281520434	-1.45464804227832	-1.52288637724729	-0.616965117323266
6386	-0.966562724759328	-1.46614487693108	-1.53057266573770	-0.617050668363049
6391	-0.970425550274680	-1.46649551661254	-1.53710359989668	-0.617344172482919
6396	-0.971222570043763	-1.46718029732642	-1.54162005861882	-0.619180510887673
6401	-0.975754178461053	-1.47145722012053	-1.54776199829085	-0.627675221479926
6406	-0.976280863513157	-1.47435815533709	-1.54825125524992	-0.628247868499105
6411	-0.978498628774259	-1.47676656733806	-1.54997705302513	-0.633619254532328
6416	-0.982144923072650	-1.47687347771500	-1.54999998583855	-0.635690615053567
6421	-0.986337608121523	-1.47708231657009	-1.55678930096327	-0.636887146267182
6426	-0.989543215253824	-1.47740651952927	-1.56043442576002	-0.638693017320575
6431	-0.989869314264029	-1.48275265117535	-1.56141636982337	-0.641387378937424
6436	-0.991342738745906	-1.48517750993038	-1.56349410149511	-0.643177231713949
6441	-0.996759043489507	-1.48617173259513	-1.56566914504851	-0.645199010076242
6446	-0.998540502704698	-1.48856926420493	-1.57148371214972	-0.645928929044214
6451	-1.00033671408191	-1.49409872711398	-1.57224280283856	-0.650187816493097
6456	-1.00203626290967	-1.50077686887262	-1.57591305533355	-0.654215196958391
6461	-1.00467397722809	-1.50179309984292	-1.57626621309217	-0.654778998242714
6466	-1.00681143570127	-1.50181859479892	-1.57722851158977	-0.656489475589815
6471	-1.00959362344773	-1.50225439010639	-1.57797710412764	-0.657305408236741
6476	-1.01342719196957	-1.50539820388268	-1.57938348103223	-0.658475788404829
6481	-1.01448120408676	-1.50593270642661	-1.58186834219243	-0.661010504324603
6486	-1.02148863784034	-1.50957852337239	-1.58572411115769	-0.663377289199440
6491	-1.02165764397986	-1.51761509116926	-1.58588060333070	-0.666178970285264
6496	-1.02438907995650	-1.51967361247952	-1.59084799101027	-0.666600399842295
6501	-1.02710895284763	-1.52137786054785	-1.59220700915807	-0.667470840670381
6506	-1.02999999999980	-1.52603161514193	-1.59293174902342	-0.670860343022976
6511	-1.03050492606746	-1.52612152617590	-1.60039447653379	-0.675429489786613
6516	-1.03251859940510	-1.52909525578475	-1.60084288779306	-0.677929112479976
6521	-1.03294907669250	-1.53669124525256	-1.60259396236254	-0.687839176784736
6526	-1.03509576474967	-1.53865992296518	-1.60444871023786	-0.689395699789649
6531	-1.03731148997625	-1.54086601516732	-1.60638564853720	-0.692507230416344
6536	-1.03737895293365	-1.54601216420189	-1.60646743303275	-0.699131349537297
6541	-1.04026124744153	-1.55518889749074	-1.60894184915712	-0.699711049524971
6546	-1.04087475338405	-1.55519538042651	-1.61028424411101	-0.701590186603623
6551	-1.04218141655342	-1.55595145398687	-1.61796511850694	-0.702969301687643
6556	-1.04374349185803	-1.55653320521456	-1.62006883499492	-0.703337873998267
6561	-1.04399907067379	-1.55746489718679	-1.62150649818896	-0.707119443554061
6566	-1.04496835610189	-1.56097460764123	-1.62402106824963	-0.711236792738720
6571	-1.04518387975812	-1.60938284739741	-1.62410029899271	-0.716956985847452
6576	-1.04748832863869	-1.61251372572654	-1.62649907457071	-0.717610826089627
6581	-1.04798750077716	-1.61958030479315	-1.62993906082992	-0.722454589147663
6586	-1.04863094749019	-1.62030569971292	-1.63038011090794	-0.723272498374990
6591	-1.05217982213916	-1.62032655956290	-1.63080700185722	-0.725274098434053
6596	-1.05221340318647	-1.62315554637601	-1.63651623777550	-0.726605950738682
6601	-1.05231068509883	-1.62669228262054	-1.63907217566296	-0.727818927325924
6606	-1.05808008747835	-1.63280463285693	-1.64030547883278	-0.728180022278944
6611	-1.06890864893444	-1.63591502131807	-1.64430702890681	-0.731999999885187
6616	-1.07018960142296	-1.63911694995816	-1.64501208112549	-0.736542517293474
6621	-1.07037595311962	-1.65259588888599	-1.65268632513270	-0.738189608807612
6626	-1.07046281530646	-1.65663219209915	-1.65513970826762	-0.738464076702396
6631	-1.07075958586542	-1.65708267231896	-1.65578847396713	-0.741124895354622
6636	-1.07635265116114	-1.65849269021939	-1.65687106364144	-0.741493119724735
6641	-1.07790733288444	-1.67182886893615	-1.65737135497427	-0.744783486577465
6646	-1.08676778174300	-1.67326385861166	-1.65747866731585	-0.753763367682501
6651	-1.09066108940135	-1.67398682974193	-1.65760405343569	-0.755042835571823
6656	-1.09083393356643	-1.67772613162938	-1.66134567289853	-0.755333313157860
6661	-1.09311346843309	-1.67778213226816	-1.66409359332748	-0.755892422372642
6666	-1.09761564394565	-1.68890352570858	-1.66480912577839	-0.758626194807443
6671	-1.09922558748551	-1.69129152770731	-1.66485899692050	-0.760492780695735
6676	-1.10329037003336	-1.70491702561338	-1.66500478030640	-0.760594635297728
6681	-1.10508708216299	-1.70623406047627	-1.66544826633581	-0.761071190209727
6686	-1.10511344179028	-1.70718690385233	-1.66572832066864	-0.761340601485726
6691	-1.10658570155014	-1.70734917764560	-1.66900592411507	-0.763675383569741
6696	-1.10830035875520	-1.70919342731375	-1.67741332311114	-0.767229267252016
6701	-1.10852842752167	-1.71267142822798	-1.68183527019581	-0.772751368373646
6706	-1.11898531748324	-1.71613940032530	-1.68193148670937	-0.773447700187410
6711	-1.12158458728049	-1.71614438631523	-1.69457077518813	-0.774364955825389
6716	-1.12512005828283	-1.71804827258141	-1.69494061315357	-0.777729817091957
6721	-1.12709546326664	-1.72341850486901	-1.69545999946394	-0.781538799472824
6726	-1.13030778033763	-1.72351039785352	-1.69700563770858	-0.785788223848992
6731	-1.13224739836576	-1.72491941168185	-1.70339426940982	-0.785986009692916
6736	-1.13239290374961	-1.73130229555433	-1.70495102559807	-0.786052427389518
6741	-1.13267293146480	-1.73359034109119	-1.70639988857560	-0.786319276164187
6746	-1.13417790544933	-1.73444912381230	-1.70870253825295	-0.789253071406185
6751	-1.13625058695829	-1.73545035267831	-1.70888110148436	-0.792450700453956
6756	-1.13861943208225	-1.74202790314779	-1.71500027376696	-0.794492543546916
6761	-1.14006851770752	-1.75211039818866	-1.72207109598782	-0.795113944818772
6766	-1.14047270322783	-1.75511361693107	-1.73461822566097	-0.797630027544077
6771	-1.14255315589524	-1.75823418817359	-1.73833958040086	-0.801045572040649
6776	-1.14613653057874	-1.75858919831135	-1.73987919205220	-0.802849522915940
6781	-1.14632062032693	-1.75974871300444	-1.74326513121956	-0.806204885650019
6786	-1.14953940332368	-1.76031380273767	-1.74417340799415	-0.806508842316567
6791	-1.14961150780489	-1.77467421183121	-1.74686593200014	-0.807562772512747
6796	-1.15612667591233	-1.77513050546499	-1.75180129506943	-0.809043966278470
6801	-1.15703847249584	-1.77948784094258	-1.75324478739027	-0.811395669457786
6806	-1.16779942443980	-1.78028362158655	-1.75589237713836	-0.812106097637871
6811	-1.16866680086254	-1.78108710288846	-1.75681597381892	-0.813261428836309
6816	-1.17021213440804	-1.78397843546815	-1.76135376289699	-0.818533427003412
6821	-1.17143054802182	-1.78496579002050	-1.76473785468320	-0.819409067299341
6826	-1.17151228666037	-1.79106640449508	-1.76993359019031	-0.820151453248455
6831	-1.17154531161872	-1.79668111412095	-1.77944183670995	-0.821691604080601
6836	-1.17179975111249	-1.79892489587027	-1.78150149097121	-0.824909062609941
6841	-1.17283744729459	-1.80088521757314	-1.78192952487060	-0.834660178064471
6846	-1.17727519568447	-1.80492468025849	-1.78264815403573	-0.839884944894511
6851	-1.18215017991654	-1.80826869150298	-1.78470514939680	-0.840817835070901
6856	-1.18786952290879	-1.81229339541213	-1.78723000976976	-0.842992726506488
6861	-1.19164595226806	-1.82034240135438	-1.78873928401934	-0.848979217557412
6866	-1.19510028311793	-1.82039640481149	-1.78927073469672	-0.852076927661955
6871	-1.20230879177219	-1.82846063903172	-1.78939686601362	-0.852302326831025
6876	-1.20441872769579	-1.82882597816272	-1.79100000155358	-0.854998380266582
6881	-1.20585368520241	-1.83080893857880	-1.79149406726431	-0.856166579838442
6886	-1.20698675410844	-1.83311974311527	-1.79278602285131	-0.857140611297642
6891	-1.20746275073143	-1.83399217281872	-1.79670525925729	-0.861356144610183
6896	-1.20999999999974	-1.84015353886569	-1.80979617290876	-0.869146867203587
6901	-1.22008441449641	-1.84458824405390	-1.81436602097154	-0.869976120527851
6906	-1.22156117228883	-1.84622160937314	-1.81489671544005	-0.870583905705820
6911	-1.22604440868749	-1.85116812858759	-1.81721271902102	-0.875888871758576
6916	-1.22611763607507	-1.85151053546172	-1.82246378044803	-0.879382390630954
6921	-1.22899835820792	-1.85302158521768	-1.82296556390829	-0.880005536139135
6926	-1.22922445748129	-1.86273588508037	-1.82493284710206	-0.880302946844175
6931	-1.23223995992257	-1.87027404384461	-1.82588605158595	-0.882550232044010
6936	-1.23670518289551	-1.87978338699761	-1.82629295475268	-0.884807012106939
6941	-1.23834757179467	-1.88094540834251	-1.82661651468072	-0.894465493032025
6946	-1.24033387600829	-1.88355795476156	-1.82703568308974	-0.896511079286092
6951	-1.24040369971899	-1.88979465029963	-1.83519023548902	-0.896545762913136
6956	-1.24045538230166	-1.89388199994353	-1.83814794281652	-0.898829078699745
6961	-1.24184136396985	-1.91365167255574	-1.84818529953389	-0.899845869719301
6966	-1.24973111887592	-1.91470147969263	-1.86095362823841	-0.901456887349162
6971	-1.25250438426130	-1.91546024065913	-1.86376649389518	-0.907520709482445
6976	-1.25263482415547	-1.91843319912902	-1.87314435181736	-0.907543571394817
6981	-1.25709471584262	-1.92019031337028	-1.88013061651284	-0.908659595808034
6986	-1.25742567481363	-1.92144079756813	-1.88518923881513	-0.910026734600995
6991	-1.25900443433642	-1.92166357558598	-1.88534700936773	-0.911295219840981
6996	-1.26085980900527	-1.92626257052192	-1.89570851686772	-0.913000000000357
7001	-1.26266840742661	-1.92836671889392	-1.91065479993233	-0.915929026972108
7006	-1.26285841378757	-1.93469439788551	-1.91116019994892	-0.916038206765757
7011	-1.26903671545557	-1.93580073442617	-1.91136061554002	-0.920124798646887
7016	-1.26969124849362	-1.93627148775368	-1.91226105115787	-0.923122527254514
7021	-1.27366575094338	-1.94181640442197	-1.91269812368565	-0.929762491748781
7026	-1.27392576257985	-1.94497475298763	-1.91486867312421	-0.935570541998568
7031	-1.27689908682310	-1.95030032240601	-1.91586593696717	-0.938233737990769
7036	-1.27950207775601	-1.95559729943655	-1.92256386121497	-0.940491412379926
7041	-1.28069377534762	-1.95688011022230	-1.92297816634927	-0.941483480173116
7046	-1.28245759566148	-1.95698867704486	-1.92509105490090	-0.944237737205547
7051	-1.29156439732832	-1.95860777776222	-1.92665304983763	-0.944485794258975
7056	-1.29200100949953	-1.96312467390550	-1.93296765862479	-0.944999999999956
7061	-1.29941115474421	-1.96624801741856	-1.94064198179280	-0.945038227029598
7066	-1.30302374862873	-1.96780217039638	-1.94114042850223	-0.957055019187921
7071	-1.30658697767057	-1.96891132436807	-1.94277186508568	-0.957186567343097
7076	-1.30742663924233	-1.97531173434454	-1.94924424737330	-0.957514946797618
7081	-1.30769481750870	-1.97747617356084	-1.94979297788036	-0.958894714612343
7086	-1.30808517729213	-1.97749916526045	-1.95306979403974	-0.959147357063402
7091	-1.30995829127766	-1.97818106250181	-1.95568877431589	-0.959917379478070
7096	-1.31206069148378	-1.97882679786946	-1.95569062046698	-0.960135270688957
7101	-1.31274064567984	-1.97967326182627	-1.96265438275645	-0.961148140788668
7106	-1.32149200316501	-1.98243827062030	-1.96320280023112	-0.961292328276578
7111	-1.32432795466087	-1.98711650379291	-1.96401021790696	-0.968823695218134
7116	-1.32540955225552	-1.98736869647795	-1.96468458162534	-0.969148955520623
7121	-1.32706784775429	-1.99856420753520	-1.96535360535678	-0.970001549475938
7126	-1.32954989762306	-2.00041333544640	-1.97351059009989	-0.970241146131322
7131	-1.33067191462511	-2.00182994821631	-1.98192511194914	-0.970753313988264
7136	-1.33238504712514	-2.00978786599064	-1.98637982994174	-0.971714591159825
7141	-1.33947514848306	-2.02797250356458	-1.98660465087299	-0.981178760892455
7146	-1.33959451674275	-2.02811400687085	-2.00004179224529	-0.983373765929352
7151	-1.34202306708842	-2.03143224010520	-2.00088503547121	-0.985680367579980
7156	-1.34299446680362	-2.04678442694222	-2.00420107759037	-0.985774055145218
7161	-1.34774425051973	-2.04954357957286	-2.00487136267158	-0.985889083801114
7166	-1.34908752386335	-2.05171409054726	-2.00832692844504	-0.989507340104870
7171	-1.35075412883652	-2.05720669917135	-2.00847523870083	-0.996868644412336
7176	-1.35635366868675	-2.06359557057053	-2.01804647833731	-0.997262822126423
7181	-1.35964245527980	-2.06426709839805	-2.01945065506477	-0.997791786568943
7186	-1.36342805826744	-2.06535935902196	-2.02112409733056	-0.998333068208271
7191	-1.36356643420274	-2.06669455193204	-2.02531582799880	-0.998966982811474
7196	-1.36532011094925	-2.06750307261465	-2.02938383781024	-0.999190525672127
7201	-1.36766478962009	-2.07010553109365	-2.02975699966201	-1.01519575496698
7206	-1.36776669331816	-2.07111085399874	-2.03076743689872	-1.01548377304643
7211	-1.37525808757266	-2.07386087781732	-2.03390171941667	-1.01548717355558
7216	-1.37535963092754	-2.07923454338772	-2.03787955507729	-1.01602676583333
7221	-1.38037456151458	-2.08603220439576	-2.04144603904486	-1.01825610394132
7226	-1.38390494772794	-2.08896592169433	-2.04273950202622	-1.02463720035971
7231	-1.38758189854982	-2.09722304562784	-2.04318896883442	-1.02750016162385
7236	-1.38772365724162	-2.10404059460093	-2.05791378789457	-1.02811560409411
7241	-1.38868452017320	-2.10675588891076	-2.05970879020849	-1.03170102136322
7246	-1.39579944629624	-2.11093654543110	-2.06009737299359	-1.03356118572499
7251	-1.39988300671834	-2.11121642986443	-2.06042444854280	-1.03638645856690
7256	-1.40148142965315	-2.12115817579256	-2.06544977633072	-1.04397053309666
7261	-1.40428038219328	-2.12612398324079	-2.06569849399344	-1.04483308636529
7266	-1.40669279639998	-2.13711440303174	-2.07225029968547	-1.04493152012077
7271	-1.40709438291958	-2.13759821132580	-2.07274430996671	-1.04600000000800
7276	-1.41242783971351	-2.14174028146940	-2.07552399759953	-1.04906670735613
7281	-1.41674501468319	-2.14225166286415	-2.07920035514355	-1.05310430897872
7286	-1.41876060056693	-2.15192472284453	-2.07997234209360	-1.05470839027023
7291	-1.41999999999007	-2.15954807507410	-2.08139765946925	-1.06613857687495
7296	-1.42221046947864	-2.16161673842852	-2.08354563444180	-1.07050108073589
7301	-1.42603730103273	-2.16345898524066	-2.08423264277995	-1.07122888032555
7306	-1.42939670960644	-2.17469132220739	-2.08828833485302	-1.07176912324447
7311	-1.43062316095805	-2.18220193702072	-2.09273681276657	-1.07256259750597
7316	-1.43358562458897	-2.19101123622403	-2.09274501004504	-1.07326883562651
7321	-1.43597529088616	-2.19365507561882	-2.09514120507649	-1.07406716400331
7326	-1.43740469485421	-2.19871922358170	-2.10224040480454	-1.07581191910112
7331	-1.43858501134041	-2.20055284172355	-2.10563644656825	-1.08980308515608
7336	-1.43896792178655	-2.21224866589005	-2.10743024441693	-1.09193504183262
7341	-1.44088441003591	-2.21579027627830	-2.11069550189279	-1.09267647754500
7346	-1.44491178713826	-2.21579221161267	-2.11343605030636	-1.09276924808638
7351	-1.44534061902313	-2.23210812488899	-2.11381280712571	-1.09704865371929
7356	-1.45266280901772	-2.24002714801370	-2.11433750219464	-1.10007516756229
7361	-1.46046339463506	-2.24361308959201	-2.11808301051546	-1.10011261463074
7366	-1.46164343380376	-2.24698410269935	-2.12751337758300	-1.10451302057099
7371	-1.46289582474480	-2.24724560343401	-2.12843153661141	-1.10556257176226
7376	-1.46342929986361	-2.24823668365404	-2.13676187969766	-1.10707816722482
7381	-1.46681093387623	-2.24945198774899	-2.13897787913699	-1.10856379554300
7386	-1.46782153728607	-2.25058307621064	-2.14162284517469	-1.10920396318981
7391	-1.46993331798853	-2.25174286459414	-2.14512312611728	-1.11286818836234
7396	-1.47217825679551	-2.25377236584411	-2.14562583445577	-1.11348347163811
7401	-1.47521021430830	-2.25824246001907	-2.15624873631883	-1.11371466550554
7406	-1.47826704655047	-2.25840006919742	-2.15990097598938	-1.11386636562781
7411	-1.47841647313636	-2.26849734447779	-2.16258991053764	-1.11419522275339
7416	-1.47897113798983	-2.27649990409668	-2.16445316461172	-1.12807500911539
7421	-1.49333256354525	-2.28081241858912	-2.16803470681342	-1.12829211398057
7426	-1.49567814772671	-2.28131626459464	-2.17100845567113	-1.13390078346767
7431	-1.49768353173836	-2.28803814686179	-2.17118502917883	-1.13426928485880
7436	-1.50096871042265	-2.29069869807356	-2.17256561331789	-1.13571128857033
7441	-1.50473444219865	-2.29204830761679	-2.17373856210036	-1.13768517724120
7446	-1.50779896038751	-2.29431910930605	-2.17434919683647	-1.14107643973528
7451	-1.51010114564721	-2.29572261544518	-2.17761006787205	-1.14285937433653
7456	-1.51274619101815	-2.29794612051562	-2.18040699867756	-1.14750605764665
7461	-1.51323950243907	-2.29848331258273	-2.18158267402707	-1.14901775590265
7466	-1.51521871055760	-2.30787608500013	-2.18174034275008	-1.15001925587674
7471	-1.51701850872595	-2.31345791566747	-2.18212555976511	-1.15355182370116
7476	-1.51799999996669	-2.31726837069952	-2.19165115805265	-1.16565196224928
7481	-1.52100678337674	-2.31785903575435	-2.19374309518547	-1.16646572973018
7486	-1.52579598728684	-2.33131645942479	-2.19420658446496	-1.16735688412052
7491	-1.53060844671064	-2.33727329596434	-2.19881568594070	-1.16741985756074
7496	-1.53090260365024	-2.33877417577644	-2.20342640438897	-1.17060046360131
7501	-1.53199114205866	-2.34342982945019	-2.20629067026961	-1.17320805799326
7506	-1.53699999999007	-2.34622161037648	-2.20777016895519	-1.18027734098986
7511	-1.53806913394287	-2.34895716040210	-2.20791981481902	-1.18285601858363
7516	-1.53967178789616	-2.35079823069037	-2.21490210270438	-1.18876935667001
7521	-1.53967570716330	-2.35172122229961	-2.21550131798831	-1.18999410638271
7526	-1.54052544218969	-2.36500795319943	-2.21811270971567	-1.19116075578748
7531	-1.54206868580786	-2.36813880292563	-2.21876344639261	-1.19450936726666
7536	-1.54221156665599	-2.37767133147864	-2.21901386808431	-1.19721886259892
7541	-1.54273346880590	-2.38256195475218	-2.22057184483729	-1.20144364553401
7546	-1.54660683825633	-2.38675459032747	-2.22204222521602	-1.20492207431548
7551	-1.55456339582976	-2.38810972291268	-2.22774663386051	-1.21666824077636
7556	-1.55580366855128	-2.39063836723161	-2.22975361295750	-1.22122810266330
7561	-1.55613879931212	-2.39577308861702	-2.24053366550842	-1.22266541454351
7566	-1.55878359334992	-2.40027497834995	-2.24144806321427	-1.22429769547291
7571	-1.56446132101392	-2.40722816136676	-2.24281097429593	-1.22701123920386
7576	-1.57507333926322	-2.40747914476985	-2.24653026813569	-1.23705451495192
7581	-1.57817269874377	-2.42000000000121	-2.24798126049412	-1.23891437037250
7586	-1.58058426027264	-2.42361014280297	-2.24874096502088	-1.23959473903535
7591	-1.58172792915935	-2.42608156143873	-2.25939510711386	-1.24174930199638
7596	-1.58561947576954	-2.43370437751556	-2.26849332689833	-1.24591301958533
7601	-1.59051172799900	-2.43402710060939	-2.27201308615552	-1.24884748240506
7606	-1.59117167969848	-2.43995039296806	-2.27320635404530	-1.24964813998816
7611	-1.59190279544620	-2.44253058247306	-2.27477496744270	-1.25008795309310
7616	-1.59460478224670	-2.45039621907044	-2.27705804688784	-1.25349166541890
7621	-1.59700586943467	-2.45119139919222	-2.27798810750193	-1.25458409778286
7626	-1.59975464728924	-2.45653838561326	-2.28116213113529	-1.25728281381625
7631	-1.60124957570928	-2.45946575458491	-2.28425708441472	-1.26241805203350
7636	-1.60217259787008	-2.46264689101797	-2.28717001820598	-1.26280710199859
7641	-1.60447045264477	-2.46411587106323	-2.29030108235835	-1.26299537179832
7646	-1.60841711251733	-2.46922844168931	-2.29203074229395	-1.26938741922993
7651	-1.60999999996249	-2.47282040779269	-2.29320347259177	-1.27236385601276
7656	-1.61243305754422	-2.48233425266476	-2.29398871332546	-1.27293514873861
7661	-1.61746197510760	-2.48363190854025	-2.29798588436244	-1.28340404376442
7666	-1.61806602082861	-2.49908801497997	-2.29940981257556	-1.28467643636041
7671	-1.61902172454433	-2.50262415199624	-2.30445172805409	-1.28903026708625
7676	-1.61906836415926	-2.53208536108923	-2.30512580395135	-1.29032172609123
7681	-1.62371555639102	-2.54137204894219	-2.30787608500011	-1.29520163528468
7686	-1.62607883654661	-2.54393430885900	-2.31371879549871	-1.29610689910177
7691	-1.62611160892715	-2.54600000000012	-2.31422010026610	-1.30122953262046
7696	-1.62731658465261	-2.55340374146351	-2.31687693185100	-1.30564585372443
7701	-1.62753269502052	-2.55450962737591	-2.31856872330158	-1.30710241679128
7706	-1.63099999996506	-2.55666921639104	-2.31946433988262	-1.30845595077400
7711	-1.63181403150000	-2.55819684876003	-2.32356100527967	-1.30868451264515
7716	-1.63228297591753	-2.55983811022510	-2.33105292507355	-1.31090551466264
7721	-1.63274515192564	-2.56185465435233	-2.33399830681293	-1.31418034925292
7726	-1.63813086637623	-2.57004253610278	-2.33424676597139	-1.31642546827841
7731	-1.63866927364645	-2.57244982295210	-2.33993419964010	-1.31930592820039
7736	-1.64767703513930	-2.57738494621870	-2.34305037514514	-1.32062261554251
7741	-1.64823719661991	-2.57786175290920	-2.34317077862096	-1.32130152326864
7746	-1.64943362537586	-2.58783879715470	-2.34483357407173	-1.32838844624809
7751	-1.65388139155139	-2.60309637166582	-2.34538469438413	-1.33028030178886
7756	-1.65742181125263	-2.61842379408095	-2.34546746058414	-1.33689371646046
7761	-1.65858451958717	-2.61889407359946	-2.34698092019937	-1.36872863263521
7766	-1.66044834333618	-2.63490512104625	-2.34944707755506	-1.37240960323842
7771	-1.66067550654294	-2.65347485596700	-2.35100683946720	-1.37273187211292
7776	-1.66137500855415	-2.65395216159349	-2.35398122259476	-1.37381922848822
7781	-1.66343020130463	-2.66194104370600	-2.35701453280825	-1.37471850321641
7786	-1.66382365750288	-2.67012541585571	-2.35823517429318	-1.37671506191036
7791	-1.66785425592249	-2.67125056667183	-2.36017076697615	-1.37956670973474
7796	-1.66912343046101	-2.67553878849505	-2.36139253934105	-1.38476870464310
7801	-1.67011734709341	-2.67646068944498	-2.36548466190302	-1.38955672219114
7806	-1.67209837094484	-2.68232687058584	-2.36553201008256	-1.39109850347649
7811	-1.67251439734783	-2.68442991002838	-2.37757148966046	-1.40732132602225
7816	-1.67262308862205	-2.70405190960331	-2.38024850412759	-1.40933834682690
7821	-1.67287146012591	-2.70583284333476	-2.38207887293609	-1.41003794625974
7826	-1.67396064082499	-2.72343707099057	-2.38400021305360	-1.41169685411602
7831	-1.67499984230345	-2.72532155185650	-2.38519650492080	-1.41466978081039
7836	-1.67499999760381	-2.72768112154751	-2.38784918392510	-1.41582312899464
7841	-1.67499999847899	-2.73142785822915	-2.38952173083973	-1.42081445627652
7846	-1.67499999904501	-2.73211895839600	-2.39036215696264	-1.42833478787631
7851	-1.67499999921120	-2.73627212484878	-2.39250418641930	-1.42835643839889
7856	-1.67499999968724	-2.73715657284678	-2.39603463761142	-1.43176975898595
7861	-1.67499999975243	-2.74077014103417	-2.40060074954365	-1.43594944889234
7866	-1.67499999977209	-2.74188079380461	-2.40091907667888	-1.43732728568120
7871	-1.67499999981814	-2.75417149143998	-2.40356349447647	-1.43791266451317
7876	-1.67499999985080	-2.75804019662874	-2.40582906007070	-1.43999998662290
7881	-1.67499999986045	-2.76189289522213	-2.41288274530397	-1.43999999656555
7886	-1.67499999986334	-2.76537065373539	-2.41434812648479	-1.43999999769800
7891	-1.67499999986794	-2.76880109695667	-2.41667350351494	-1.43999999884701
7896	-1.67499999986947	-2.78079056420152	-2.41688442879937	-1.43999999907282
7901	-1.67499999988041	-2.78109793549299	-2.41948503044661	-1.43999999955661
7906	-1.67499999991849	-2.79078977914517	-2.41963257228289	-1.43999999973021
7911	-1.67499999991864	-2.79295830302456	-2.42562806788444	-1.43999999973986
7916	-1.67499999993193	-2.79385135969945	-2.43308635604255	-1.43999999975039
7921	-1.67499999993758	-2.80037141789545	-2.43508573507747	-1.43999999978302
7926	-1.67499999994290	-2.80299478160099	-2.43618786173356	-1.43999999979638
7931	-1.67499999994428	-2.80681289428314	-2.43706919977037	-1.43999999984584
7936	-1.67499999994582	-2.80688820416613	-2.44219608682735	-1.43999999984668
7941	-1.67499999994660	-2.81509900835238	-2.44722092202438	-1.43999999986142
7946	-1.67499999994991	-2.82007040789789	-2.44986866540460	-1.43999999987059
7951	-1.67499999995095	-2.82258564628795	-2.45066939030969	-1.43999999989000
7956	-1.67499999996256	-2.82381477862860	-2.45114436059945	-1.43999999990181
7961	-1.67499999997133	-2.83153484978263	-2.45739232480854	-1.43999999991375
7966	-1.67499999997433	-2.83451264594947	-2.45752161245222	-1.43999999992701
7971	-1.67499999997494	-2.83668182309520	-2.45755302735700	-1.43999999993688
7976	-1.67499999997532	-2.84505252243328	-2.46002241727201	-1.43999999994101
7981	-1.67499999997638	-2.84661830804587	-2.47183754982836	-1.43999999994224
7986	-1.67499999997783	-2.85675540314386	-2.47224690082480	-1.43999999995405
7991	-1.67499999997912	-2.86021653134657	-2.47257865801197	-1.43999999995413
7996	-1.67499999997991	-2.86035223669622	-2.47481078739628	-1.43999999995752
8001	-1.67499999998011	-2.86844415935691	-2.47705659957348	-1.43999999995988
8006	-1.67499999998031	-2.86885104808027	-2.47775088323092	-1.43999999996412
8011	-1.67499999998170	-2.87024509760939	-2.47977981886076	-1.43999999996525
8016	-1.67499999998321	-2.88346191437266	-2.48099924939613	-1.43999999996563
8021	-1.67499999998334	-2.89132061081138	-2.48510126470977	-1.43999999996979
8026	-1.67499999998383	-2.90007404137723	-2.49138014691750	-1.43999999997389
8031	-1.67499999998417	-2.90458464196217	-2.49400225942567	-1.43999999997431
8036	-1.67499999998488	-2.90521715772140	-2.49514975024980	-1.43999999997463
8041	-1.67499999998513	-2.90584819870901	-2.49636856105978	-1.43999999997558
8046	-1.67499999998528	-2.90599387535175	-2.49744507569930	-1.43999999997689
8051	-1.67499999998608	-2.90698906286223	-2.50006680964072	-1.43999999997788
8056	-1.67499999998611	-2.91134566170545	-2.50040057045879	-1.43999999998082
8061	-1.67499999998654	-2.91465442209987	-2.50177218948915	-1.43999999998365
8066	-1.67499999998749	-2.92104443989673	-2.50523686936324	-1.43999999998424
8071	-1.67499999999008	-2.93583375700708	-2.50766816877858	-1.43999999998456
8076	-1.67499999999015	-2.93741690793976	-2.50789766910356	-1.43999999998519
8081	-1.67499999999095	-2.94845901932061	-2.50999999952486	-1.43999999998551
8086	-1.67499999999131	-2.95034499838938	-2.50999999966739	-1.43999999998712
8091	-1.67499999999215	-2.95045996058646	-2.50999999973012	-1.43999999998740
8096	-1.67499999999229	-2.95880340282453	-2.50999999981552	-1.43999999998777
8101	-1.67499999999236	-2.95989529070361	-2.50999999984485	-1.43999999998867
8106	-1.67499999999241	-2.96157675154842	-2.50999999985386	-1.43999999998913
8111	-1.67499999999279	-2.96733402669124	-2.50999999985572	-1.43999999998919
8116	-1.67499999999289	-2.97423172953226	-2.50999999989040	-1.43999999998959
8121	-1.67499999999313	-2.97606970263827	-2.50999999989714	-1.43999999999006
8126	-1.67499999999359	-2.98676106726946	-2.50999999990473	-1.43999999999106
8131	-1.67499999999401	-2.99977636640478	-2.50999999992045	-1.43999999999203
8136	-1.67499999999435	-3.00078655233479	-2.50999999992091	-1.43999999999221
8141	-1.67499999999459	-3.00257199465726	-2.50999999994824	-1.43999999999252
8146	-1.67499999999478	-3.01020048257014	-2.50999999994982	-1.43999999999323
8151	-1.67499999999483	-3.01162022944124	-2.50999999995186	-1.43999999999336
8156	-1.67499999999509	-3.01754573617162	-2.50999999995299	-1.43999999999365
8161	-1.67499999999584	-3.02265333958995	-2.50999999995325	-1.43999999999371
8166	-1.67499999999676	-3.02536547424904	-2.50999999995607	-1.43999999999379
8171	-1.67499999999701	-3.03048865245594	-2.50999999996115	-1.43999999999383
8176	-1.67499999999702	-3.03524434210764	-2.50999999996229	-1.43999999999390
8181	-1.67499999999795	-3.03787894112840	-2.50999999996283	-1.43999999999403
8186	-1.67499999999813	-3.04517446373984	-2.50999999996290	-1.43999999999444
8191	-1.67499999999815	-3.04587303909987	-2.50999999996339	-1.43999999999490
8196	-1.67499999999824	-3.07483360404590	-2.50999999996371	-1.43999999999507
8201	-1.67499999999826	-3.07648220060446	-2.50999999996470	-1.43999999999519
8206	-1.67499999999828	-3.07736969772378	-2.50999999996679	-1.43999999999537
8211	-1.67499999999850	-3.08751973781026	-2.50999999996835	-1.43999999999543
8216	-1.67499999999866	-3.08821679053528	-2.50999999997013	-1.43999999999545
8221	-1.67499999999870	-3.08822116232746	-2.50999999997044	-1.43999999999554
8226	-1.67499999999887	-3.09108966096363	-2.50999999997181	-1.43999999999569
8231	-1.67499999999899	-3.09386961533835	-2.50999999997749	-1.43999999999580
8236	-1.67499999999907	-3.09517742569614	-2.50999999997761	-1.43999999999583
8241	-1.67499999999914	-3.09528341353396	-2.50999999998382	-1.43999999999599
8246	-1.67499999999927	-3.09560827608747	-2.50999999998485	-1.43999999999643
8251	-1.67499999999928	-3.09697924304424	-2.50999999998569	-1.43999999999650
8256	-1.67499999999936	-3.10551648652200	-2.50999999998617	-1.43999999999684
8261	-1.67499999999939	-3.11890475593411	-2.50999999998920	-1.43999999999693
8266	-1.67499999999942	-3.12596809468228	-2.50999999998949	-1.43999999999710
8271	-1.67499999999951	-3.12731005380186	-2.50999999998966	-1.43999999999761
8276	-1.67499999999952	-3.13337919639625	-2.50999999999109	-1.43999999999800
8281	-1.67499999999953	-3.13913973019362	-2.50999999999165	-1.43999999999810
8286	-1.67499999999954	-3.14539748096215	-2.50999999999179	-1.43999999999817
8291	-1.67499999999955	-3.14563508786398	-2.50999999999313	-1.43999999999832
8296	-1.67499999999957	-3.15469238616037	-2.50999999999318	-1.43999999999833
8301	-1.67499999999958	-3.15803032692577	-2.50999999999440	-1.43999999999838
8306	-1.67499999999959	-3.15981191060090	-2.50999999999468	-1.43999999999862
8311	-1.67499999999961	-3.16349241033937	-2.50999999999610	-1.43999999999862
8316	-1.67499999999962	-3.16834220851319	-2.50999999999651	-1.43999999999867
8321	-1.67499999999963	-3.17209848593545	-2.50999999999672	-1.43999999999884
8326	-1.67499999999966	-3.17243921457290	-2.50999999999743	-1.43999999999904
8331	-1.67499999999966	-3.17437812084546	-2.50999999999752	-1.43999999999910
8336	-1.67499999999968	-3.17651708592935	-2.50999999999769	-1.43999999999913
8341	-1.67499999999973	-3.17666667518918	-2.50999999999795	-1.43999999999914
8346	-1.67499999999974	-3.17975081155160	-2.50999999999796	-1.43999999999920
8351	-1.67499999999975	-3.19016176149553	-2.50999999999806	-1.43999999999920
8356	-1.67499999999977	-3.22569822638901	-2.50999999999807	-1.43999999999928
8361	-1.67499999999978	-3.22579407118502	-2.50999999999811	-1.43999999999929
8366	-1.67499999999979	-3.24887035296150	-2.50999999999816	-1.43999999999931
8371	-1.67499999999980	-3.26339553642785	-2.50999999999818	-1.43999999999935
8376	-1.67499999999982	-3.26422774145763	-2.50999999999833	-1.43999999999936
8381	-1.67499999999982	-3.26701093643226	-2.50999999999846	-1.43999999999939
8386	-1.67499999999982	-3.27604297037386	-2.50999999999852	-1.43999999999942
8391	-1.67499999999982	-3.29904136595883	-2.50999999999882	-1.43999999999945
8396	-1.67499999999984	-3.30274093301803	-2.50999999999892	-1.43999999999946
8401	-1.67499999999985	-3.30464167615201	-2.50999999999893	-1.43999999999947
8406	-1.67499999999985	-3.31199146746915	-2.50999999999902	-1.43999999999949
8411	-1.67499999999986	-3.31687166337285	-2.50999999999904	-1.43999999999950
8416	-1.67499999999988	-3.31718129802709	-2.50999999999909	-1.43999999999953
8421	-1.67499999999989	-3.31846705773080	-2.50999999999909	-1.43999999999954
8426	-1.67499999999989	-3.32012005561322	-2.50999999999911	-1.43999999999959
8431	-1.67499999999990	-3.32036179572533	-2.50999999999914	-1.43999999999961
8436	-1.67499999999990	-3.32369310767445	-2.50999999999922	-1.43999999999961
8441	-1.67499999999990	-3.33984871365917	-2.50999999999926	-1.43999999999964
8446	-1.67499999999991	-3.34371449760013	-2.50999999999927	-1.43999999999965
8451	-1.67499999999991	-3.34634155780395	-2.50999999999930	-1.43999999999965
8456	-1.67499999999991	-3.34999999886302	-2.50999999999934	-1.43999999999966
8461	-1.67499999999992	-3.34999999980556	-2.50999999999935	-1.43999999999966
8466	-1.67499999999992	-3.34999999989048	-2.50999999999947	-1.43999999999967
8471	-1.67499999999992	-3.34999999995570	-2.50999999999947	-1.43999999999968
8476	-1.67499999999992	-3.34999999996493	-2.50999999999948	-1.43999999999970
8481	-1.67499999999993	-3.34999999996697	-2.50999999999948	-1.43999999999972
8486	-1.67499999999993	-3.34999999996974	-2.50999999999952	-1.43999999999973
8491	-1.67499999999994	-3.34999999997256	-2.50999999999952	-1.43999999999975
8496	-1.67499999999994	-3.34999999997420	-2.50999999999955	-1.43999999999976
8501	-1.67499999999994	-3.34999999998172	-2.50999999999955	-1.43999999999978
8506	-1.67499999999994	-3.34999999998323	-2.50999999999957	-1.43999999999979
8511	-1.67499999999994	-3.34999999998389	-2.50999999999962	-1.43999999999980
8516	-1.67499999999994	-3.34999999998463	-2.50999999999965	-1.43999999999980
8521	-1.67499999999994	-3.34999999998488	-2.50999999999965	-1.43999999999981
8526	-1.67499999999994	-3.34999999998740	-2.50999999999965	-1.43999999999982
8531	-1.67499999999995	-3.34999999998857	-2.50999999999967	-1.43999999999982
8536	-1.67499999999995	-3.34999999998952	-2.50999999999971	-1.43999999999984
8541	-1.67499999999995	-3.34999999999141	-2.50999999999971	-1.43999999999985
8546	-1.67499999999996	-3.34999999999181	-2.50999999999973	-1.43999999999985
8551	-1.67499999999996	-3.34999999999275	-2.50999999999975	-1.43999999999985
8556	-1.67499999999996	-3.34999999999355	-2.50999999999975	-1.43999999999986
8561	-1.67499999999997	-3.34999999999387	-2.50999999999978	-1.43999999999988
8566	-1.67499999999997	-3.34999999999423	-2.50999999999979	-1.43999999999988
8571	-1.67499999999997	-3.34999999999579	-2.50999999999980	-1.43999999999988
8576	-1.67499999999997	-3.34999999999597	-2.50999999999980	-1.43999999999988
8581	-1.67499999999997	-3.34999999999656	-2.50999999999983	-1.43999999999989
8586	-1.67499999999997	-3.34999999999716	-2.50999999999985	-1.43999999999989
8591	-1.67499999999997	-3.34999999999781	-2.50999999999986	-1.43999999999989
8596	-1.67499999999997	-3.34999999999799	-2.50999999999986	-1.43999999999990
8601	-1.67499999999997	-3.34999999999801	-2.50999999999987	-1.43999999999991
8606	-1.67499999999997	-3.34999999999844	-2.50999999999987	-1.43999999999991
8611	-1.67499999999997	-3.34999999999854	-2.50999999999991	-1.43999999999991
8616	-1.67499999999997	-3.34999999999914	-2.50999999999992	-1.43999999999991
8621	-1.67499999999998	-3.34999999999918	-2.50999999999993	-1.43999999999992
8626	-1.67499999999998	-3.34999999999945	-2.50999999999994	-1.43999999999992
8631	-1.67499999999998	-3.34999999999947	-2.50999999999994	-1.43999999999992
8636	-1.67499999999998	-3.34999999999955	-2.50999999999995	-1.43999999999993
8641	-1.67499999999998	-3.34999999999965	-2.50999999999995	-1.43999999999994
8646	-1.67499999999998	-3.34999999999974	-2.50999999999995	-1.43999999999994
8651	-1.67499999999998	-3.34999999999975	-2.50999999999996	-1.43999999999994
8656	-1.67499999999999	-3.34999999999975	-2.50999999999996	-1.43999999999995
8661	-1.67499999999999	-3.34999999999979	-2.50999999999997	-1.43999999999995
8666	-1.67499999999999	-3.34999999999986	-2.50999999999997	-1.43999999999995
8671	-1.67499999999999	-3.34999999999986	-2.50999999999997	-1.43999999999996
8676	-1.67499999999999	-3.34999999999987	-2.50999999999998	-1.43999999999996
8681	-1.67499999999999	-3.34999999999987	-2.50999999999998	-1.43999999999997
8686	-1.67499999999999	-3.34999999999988	-2.50999999999998	-1.43999999999997
8691	-1.67499999999999	-3.34999999999988	-2.50999999999998	-1.43999999999997
8696	-1.67499999999999	-3.34999999999989	-2.50999999999998	-1.43999999999997
8701	-1.67499999999999	-3.34999999999993	-2.50999999999999	-1.43999999999997
8706	-1.67500000000000	-3.34999999999994	-2.50999999999999	-1.43999999999998
8711	-1.67500000000000	-3.34999999999994	-2.50999999999999	-1.43999999999998
8716	-1.67500000000000	-3.34999999999995	-2.50999999999999	-1.43999999999998
8721	-1.67500000000000	-3.34999999999995	-2.50999999999999	-1.43999999999999
8726	-1.67500000000000	-3.34999999999995	-2.50999999999999	-1.43999999999999
8731	-1.67500000000000	-3.34999999999997	-2.51000000000000	-1.44000000000000
8736	-1.67500000000000	-3.34999999999999	-2.51000000000000	-1.44000000000000
8741	-1.67500000000000	-3.34999999999999	-2.51000000000000	-1.44000000000000
8746	-1.67500000000000	-3.34999999999999	-2.51000000000000	-1.44000000000000
8751	-1.67500000000000	-3.34999999999999	-2.51000000000000	-1.44000000000000
8756	-1.67500000000000	-3.34999999999999	-2.51000000000000	-1.44000000000000

==> Plots/Data/winC.dat <==
$h$	$w_c$
8759	20
8758	20
8757	20
8756	20
8755	20
8754	20
8753	20
8752	20
8751	20
8750	20
8749	20
8748	20
8747	20
8746	20
8745	20
8744	20
8743	20
8742	20
8741	20
8740	20
8739	20
8738	20
8737	20
8736	20
8735	20
8734	20
8733	20
8732	20
8731	20
8730	20
8729	20
8728	20
8727	20
8726	20
8725	20
8724	20
8723	20
8722	20
8721	20
8720	20
8719	20
8718	20
8717	20
8716	20
8715	20
8714	20
8713	20
8712	20
8711	20
8710	20
8709	20
8708	20
8707	20
8706	20
8705	20
8704	20
8703	20
8702	20
8701	20
8700	20
8699	20
8698	20
8697	20
8696	20
8695	20
8694	20
8693	20
8692	20
8691	20
8690	20
8689	20
8688	20
8687	20
8686	20
8685	20
8684	20
8683	20
8682	20
8681	20
8680	20
8679	20
8678	20
8677	20
8676	20
8675	20
8674	20
8673	20
8672	20
8671	20
8670	20
8669	20
8668	20
8667	20
8666	20
8665	20
8664	20
8663	20
8662	20
8661	20
8660	20
8659	20
8658	20
8657	20
8656	20
8655	20
8654	20
8653	20
8652	20
8651	20
8650	20
8649	20
8648	20
8647	20
8646	20
8645	20
8644	20
8643	20
8642	20
8641	20
8640	20
8639	20
8638	20
8637	20
8636	20
8635	20
8634	20
8633	20
8632	20
8631	20
8630	20
8629	20
8628	20
8627	20
8626	20
8625	20
8624	20
8623	20
8622	20
8621	20
8620	20
8619	20
8618	20
8617	20
8616	20
8615	20
8614	20
8613	20
8612	20
8611	20
8610	20
8609	20
8608	20
8607	20
8606	20
8605	20
8604	20
8603	20
8602	20
8601	20
8600	20
8599	20
8598	20
8597	20
8596	20
8595	20
8594	20
8593	20
8592	20
8591	20
8590	20
8589	20
8588	20
8587	20
8586	20
8585	20
8584	20
8583	20
8582	20
8581	20
8580	20
8579	20
8578	20
8577	20
8576	20
8575	20
8574	20
8573	20
8572	20
8571	20
8570	20
8569	20
8568	20
8567	20
8566	20
8565	20
8564	20
8563	20
8562	20
8561	20
8560	20
8559	20
8558	20
8557	20
8556	20
8555	20
8554	20
8553	20
8552	20
8551	20
8550	20
8549	20
8548	20
8547	20
8546	20
8545	20
8544	20
8543	20
8542	20
8541	20
8540	20
8539	20
8538	20
8537	20
8536	20
8535	20
8534	20
8533	20
8532	20
8531	20
8530	20
8529	20
8528	20
8527	20
8526	20
8525	20
8524	20
8523	20
8522	20
8521	20
8520	20
8519	20
8518	20
8517	20
8516	20
8515	20
8514	20
8513	20
8512	20
8511	20
8510	20
8509	20
8508	20
8507	20
8506	20
8505	20
8504	20
8503	20
8502	20
8501	20
8500	20
8499	20
8498	20
8497	20
8496	20
8495	20
8494	20
8493	20
8492	20
8491	20
8490	20
8489	20
8488	20
8487	20
8486	20
8485	20
8484	20
8483	20
8482	20
8481	20
8480	20
8479	20
8478	20
8477	20
8476	20
8475	20
8474	20
8473	20
8472	20
8471	20
8470	20
8469	20
8468	20
8467	20
8466	20
8465	20
8464	20
8463	20
8462	20
8461	20
8460	20
8459	20
8458	20
8457	20
8456	20
8455	20
8454	20
8453	20
8452	20
8451	20
8450	20
8449	20
8448	20
8447	20
8446	20
8445	20
8444	20
8443	20
8442	20
8441	20
8440	20
8439	20
8438	20
8437	20
8436	20
8435	20
8434	20
8433	20
8432	20
8431	20
8430	20
8429	20
8428	20
8427	20
8426	20
8425	20
8424	20
8423	20
8422	20
8421	20
8420	20
8419	20
8418	20
8417	20
8416	20
8415	20
8414	20
8413	20
8412	20
8411	20
8410	20
8409	20
8408	20
8407	20
8406	20
8405	20
8404	20
8403	20
8402	20
8401	20
8400	20
8399	20
8398	20
8397	20
8396	20
8395	20
8394	20
8393	20
8392	20
8391	20
8390	20
8389	20
8388	20
8387	20
8386	20
8385	20
8384	20
8383	20
8382	20
8381	20
8380	20
8379	20
8378	20
8377	20
8376	20
8375	20
8374	20
8373	20
8372	20
8371	20
8370	20
8369	20
8368	20
8367	20
8366	20
8365	20
8364	20
8363	20
8362	20
8361	20
8360	20
8359	20
8358	20
8357	20
8356	20
8355	20
8354	20
8353	20
8352	20
8351	20
8350	20
8349	20
8348	20
8347	20
8346	20
8345	20
8344	20
8343	20
8342	20
8341	20
8340	20
8339	20
8338	20
8337	20
8336	20
8335	20
8334	20
8333	20
8332	20
8331	20
8330	20
8329	20
8328	20
8327	20
8326	20
8325	20
8324	20
8323	20
8322	20
8321	20
8320	20
8319	20
8318	20
8317	20
8316	20
8315	20
8314	20
8313	20
8312	20
8311	20
8310	20
8309	20
8308	20
8307	20
8306	20
8305	20
8304	20
8303	20
8302	20
8301	20
8300	20
8299	20
8298	20
8297	20
8296	20
8295	20
8294	20
8293	20
8292	20
8291	20
8290	20
8289	20
8288	20
8287	20
8286	20
8285	20
8284	20
8283	20
8282	20
8281	20
8280	20
8279	20
8278	20
8277	20
8276	20
8275	20
8274	20
8273	20
8272	20
8271	20
8270	20
8269	20
8268	20
8267	20
8266	20
8265	20
8264	20
8263	20
8262	20
8261	20
8260	20
8259	20
8258	20
8257	20
8256	20
8255	20
8254	20
8253	20
8252	20
8251	20
8250	20
8249	20
8248	20
8247	20
8246	20
8245	20
8244	20
8243	20
8242	20
8241	20
8240	20
8239	20
8238	20
8237	20
8236	20
8235	20
8234	20
8233	20
8232	20
8231	20
8230	20
8229	20
8228	20
8227	20
8226	20
8225	20
8224	20
8223	20
8222	20
8221	20
8220	20
8219	20
8218	20
8217	20
8216	20
8215	20
8214	20
8213	20
8212	20
8211	20
8210	20
8209	20
8208	20
8207	20
8206	20
8205	20
8204	20
8203	20
8202	20
8201	20
8200	20
8199	20
8198	20
8197	20
8196	20
8195	20
8194	20
8193	20
8192	20
8191	20
8190	20
8189	20
8188	20
8187	20
8186	20
8185	20
8184	20
8183	20
8182	20
8181	20
8180	20
8179	20
8178	20
8177	20
8176	20
8175	20
8174	20
8173	20
8172	20
8171	20
8170	20
8169	20
8168	20
8167	20
8166	20
8165	20
8164	20
8163	20
8162	20
8161	20
8160	20
8159	20
8158	20
8157	20
8156	20
8155	20
8154	20
8153	20
8152	20
8151	20
8150	20
8149	20
8148	20
8147	20
8146	20
8145	20
8144	20
8143	20
8142	20
8141	20
8140	20
8139	20
8138	20
8137	20
8136	20
8135	20
8134	20
8133	20
8132	20
8131	20
8130	20
8129	20
8128	20
8127	20
8126	20
8125	20
8124	20
8123	20
8122	20
8121	20
8120	20
8119	20
8118	20
8117	20
8116	20
8115	20
8114	20
8113	20
8112	20
8111	20
8110	20
8109	20
8108	20
8107	20
8106	20
8105	20
8104	20
8103	20
8102	20
8101	20
8100	20
8099	20
8098	20
8097	20
8096	20
8095	20
8094	20
8093	20
8092	20
8091	20
8090	20
8089	20
8088	20
8087	20
8086	20
8085	20
8084	20
8083	20
8082	20
8081	20
8080	20
8079	20
8078	20
8077	20
8076	20
8075	20
8074	20
8073	20
8072	20
8071	20
8070	20
8069	20
8068	20
8067	20
8066	20
8065	20
8064	20
8063	20
8062	20
8061	20
8060	20
8059	20
8058	20
8057	20
8056	20
8055	20
8054	20
8053	20
8052	20
8051	20
8050	20
8049	20
8048	20
8047	20
8046	20
8045	20
8044	20
8043	20
8042	20
8041	20
8040	20
8039	20
8038	20
8037	20
8036	20
8035	20
8034	20
8033	20
8032	20
8031	20
8030	20
8029	20
8028	20
8027	20
8026	20
8025	20
8024	20
8023	20
8022	20
8021	20
8020	20
8019	20
8018	20
8017	20
8016	20
8015	20
8014	20
8013	20
8012	20
8011	20
8010	20
8009	20
8008	20
8007	20
8006	20
8005	20
8004	20
8003	20
8002	20
8001	20
8000	20
7999	20
7998	20
7997	20
7996	20
7995	20
7994	20
7993	20
7992	20
7991	20
7990	20
7989	20
7988	20
7987	20
7986	20
7985	20
7984	20
7983	20
7982	20
7981	20
7980	20
7979	20
7978	20
7977	20
7976	20
7975	20
7974	20
7973	20
7972	20
7971	20
7970	20
7969	20
7968	20
7967	20
7966	20
7965	20
7964	20
7963	20
7962	20
7961	20
7960	20
7959	20
7958	20
7957	20
7956	20
7955	20
7954	20
7953	20
7952	20
7951	20
7950	20
7949	20
7948	20
7947	20
7946	20
7945	20
7944	20
7943	20
7942	20
7941	20
7940	20
7939	20
7938	20
7937	20
7936	20
7935	20
7934	20
7933	20
7932	20
7931	20
7930	20
7929	20
7928	20
7927	20
7926	20
7925	20
7924	20
7923	20
7922	20
7921	20
7920	20
7919	20
7918	20
7917	20
7916	20
7915	20
7914	20
7913	20
7912	20
7911	20
7910	20
7909	20
7908	20
7907	20
7906	20
7905	20
7904	20
7903	20
7902	20
7901	20
7900	20
7899	20
7898	20
7897	20
7896	20
7895	20
7894	20
7893	20
7892	20
7891	20
7890	20
7889	20
7888	20
7887	20
7886	20
7885	20
7884	20
7883	20
7882	20
7881	20
7880	20
7879	20
7878	20
7877	20
7876	20
7875	20
7874	20
7873	20
7872	20
7871	20
7870	20
7869	20
7868	20
7867	20
7866	20
7865	20
7864	20
7863	20
7862	20
7861	20
7860	20
7859	20
7858	20
7857	20
7856	20
7855	20
7854	20
7853	20
7852	20
7851	20
7850	20
7849	20
7848	20
7847	20
7846	20
7845	20
7844	20
7843	20
7842	20
7841	20
7840	20
7839	20
7838	20
7837	20
7836	20
7835	20
7834	20
7833	20
7832	20
7831	20
7830	20
7829	20
7828	20
7827	20
7826	20
7825	20
7824	20
7823	20
7822	20
7821	20
7820	20
7819	20
7818	20
7817	20
7816	20
7815	20
7814	20
7813	20
7812	20
7811	20
7810	20
7809	20
7808	20
7807	20
7806	20
7805	20
7804	20
7803	20
7802	20
7801	20
7800	20
7799	20
7798	20
7797	20
7796	20
7795	20
7794	20
7793	20
7792	20
7791	20
7790	20
7789	20
7788	20
7787	20
7786	20
7785	20
7784	20
7783	20
7782	20
7781	20
7780	20
7779	20
7778	20
7777	20
7776	20
7775	20
7774	20
7773	20
7772	20
7771	20
7770	20
7769	20
7768	20
7767	20
7766	20
7765	20
7764	20
7763	20
7762	20
7761	20
7760	20
7759	20
7758	20
7757	20
7756	20
7755	20
7754	20
7753	20
7752	20
7751	20
7750	20
7749	20
7748	20
7747	20
7746	20
7745	20
7744	20
7743	20
7742	20
7741	20
7740	20
7739	20
7738	20
7737	20
7736	20
7735	20
7734	20
7733	20
7732	20
7731	20
7730	20
7729	20
7728	20
7727	20
7726	20
7725	20
7724	20
7723	20
7722	20
7721	20
7720	20
7719	20
7718	20
7717	20
7716	20
7715	20
7714	20
7713	20
7712	20
7711	20
7710	20
7709	20
7708	20
7707	20
7706	20
7705	20
7704	20
7703	20
7702	20
7701	20
7700	20
7699	20
7698	20
7697	20
7696	20
7695	20
7694	20
7693	20
7692	20
7691	20
7690	20
7689	20
7688	20
7687	20
7686	20
7685	20
7684	20
7683	20
7682	20
7681	20
7680	20
7679	20
7678	20
7677	20
7676	20
7675	20
7674	20
7673	20
7672	20
7671	20
7670	20
7669	20
7668	20
7667	20
7666	20
7665	20
7664	20
7663	20
7662	20
7661	20
7660	20
7659	20
7658	20
7657	20
7656	20
7655	20
7654	20
7653	20
7652	20
7651	20
7650	20
7649	20
7648	20
7647	20
7646	20
7645	20
7644	20
7643	20
7642	20
7641	20
7640	20
7639	20
7638	20
7637	20
7636	20
7635	20
7634	20
7633	20
7632	20
7631	20
7630	20
7629	20
7628	20
7627	20
7626	20
7625	20
7624	20
7623	20
7622	20
7621	20
7620	20
7619	20
7618	20
7617	20
7616	20
7615	20
7614	20
7613	20
7612	20
7611	20
7610	20
7609	20
7608	20
7607	20
7606	20
7605	20
7604	20
7603	20
7602	20
7601	20
7600	20
7599	20
7598	20
7597	20
7596	20
7595	20
7594	20
7593	20
7592	20
7591	20
7590	20
7589	20
7588	20
7587	20
7586	20
7585	20
7584	20
7583	20
7582	20
7581	20
7580	20
7579	20
7578	20
7577	20
7576	20
7575	20
7574	20
7573	20
7572	20
7571	20
7570	20
7569	20
7568	20
7567	20
7566	20
7565	20
7564	20
7563	20
7562	20
7561	20
7560	20
7559	20
7558	20
7557	20
7556	20
7555	20
7554	20
7553	20
7552	20
7551	20
7550	20
7549	20
7548	20
7547	20
7546	20
7545	20
7544	20
7543	20
7542	20
7541	20
7540	20
7539	20
7538	20
7537	20
7536	20
7535	20
7534	20
7533	20
7532	20
7531	20
7530	20
7529	20
7528	20
7527	20
7526	20
7525	20
7524	20
7523	20
7522	20
7521	20
7520	20
7519	20
7518	20
7517	20
7516	20
7515	20
7514	20
7513	20
7512	20
7511	20
7510	20
7509	20
7508	20
7507	20
7506	20
7505	20
7504	20
7503	20
7502	20
7501	20
7500	20
7499	20
7498	20
7497	20
7496	20
7495	20
7494	20
7493	20
7492	20
7491	20
7490	20
7489	20
7488	20
7487	20
7486	20
7485	20
7484	20
7483	20
7482	20
7481	20
7480	20
7479	20
7478	20
7477	20
7476	20
7475	20
7474	20
7473	20
7472	20
7471	20
7470	20
7469	20
7468	20
7467	20
7466	20
7465	20
7464	20
7463	20
7462	20
7461	20
7460	20
7459	20
7458	20
7457	20
7456	20
7455	20
7454	20
7453	20
7452	20
7451	20
7450	20
7449	20
7448	20
7447	20
7446	20
7445	20
7444	20
7443	20
7442	20
7441	20
7440	20
7439	20
7438	20
7437	20
7436	20
7435	20
7434	20
7433	20
7432	20
7431	20
7430	20
7429	20
7428	20
7427	20
7426	20
7425	20
7424	20
7423	20
7422	20
7421	20
7420	20
7419	20
7418	20
7417	20
7416	20
7415	20
7414	20
7413	20
7412	20
7411	20
7410	20
7409	20
7408	20
7407	20
7406	20
7405	20
7404	20
7403	20
7402	20
7401	20
7400	20
7399	20
7398	20
7397	20
7396	20
7395	20
7394	20
7393	20
7392	20
7391	20
7390	20
7389	20
7388	20
7387	20
7386	20
7385	20
7384	20
7383	20
7382	20
7381	20
7380	20
7379	20
7378	20
7377	20
7376	20
7375	20
7374	20
7373	20
7372	20
7371	20
7370	20
7369	20
7368	20
7367	20
7366	20
7365	20
7364	20
7363	20
7362	20
7361	20
7360	20
7359	20
7358	20
7357	20
7356	20
7355	20
7354	20
7353	20
7352	20
7351	20
7350	20
7349	20
7348	20
7347	20
7346	20
7345	20
7344	20
7343	20
7342	20
7341	20
7340	20
7339	20
7338	20
7337	20
7336	20
7335	20
7334	20
7333	20
7332	20
7331	20
7330	20
7329	20
7328	20
7327	20
7326	20
7325	20
7324	20
7323	20
7322	20
7321	20
7320	20
7319	20
7318	20
7317	20
7316	20
7315	20
7314	20
7313	20
7312	20
7311	20
7310	20
7309	20
7308	20
7307	20
7306	20
7305	20
7304	20
7303	20
7302	20
7301	20
7300	20
7299	20
7298	20
7297	20
7296	20
7295	20
7294	20
7293	20
7292	20
7291	20
7290	20
7289	20
7288	20
7287	20
7286	20
7285	20
7284	20
7283	20
7282	20
7281	20
7280	20
7279	20
7278	20
7277	20
7276	20
7275	20
7274	20
7273	20
7272	20
7271	20
7270	20
7269	20
7268	20
7267	20
7266	20
7265	20
7264	20
7263	20
7262	20
7261	20
7260	20
7259	20
7258	20
7257	20
7256	20
7255	20
7254	20
7253	20
7252	20
7251	20
7250	20
7249	20
7248	20
7247	20
7246	20
7245	20
7244	20
7243	20
7242	20
7241	20
7240	20
7239	20
7238	20
7237	20
7236	20
7235	20
7234	20
7233	20
7232	20
7231	20
7230	20
7229	20
7228	20
7227	20
7226	20
7225	20
7224	20
7223	20
7222	20
7221	20
7220	20
7219	20
7218	20
7217	20
7216	20
7215	20
7214	20
7213	20
7212	20
7211	20
7210	20
7209	20
7208	20
7207	20
7206	20
7205	20
7204	20
7203	20
7202	20
7201	20
7200	20
7199	20
7198	20
7197	20
7196	20
7195	20
7194	20
7193	20
7192	20
7191	20
7190	20
7189	20
7188	20
7187	20
7186	20
7185	20
7184	20
7183	20
7182	20
7181	20
7180	20
7179	20
7178	20
7177	20
7176	20
7175	20
7174	20
7173	20
7172	20
7171	20
7170	20
7169	20
7168	20
7167	20
7166	20
7165	20
7164	20
7163	20
7162	20
7161	20
7160	20
7159	20
7158	20
7157	20
7156	20
7155	20
7154	20
7153	20
7152	20
7151	20
7150	20
7149	20
7148	20
7147	20
7146	20
7145	20
7144	20
7143	20
7142	20
7141	20
7140	20
7139	20
7138	20
7137	20
7136	20
7135	20
7134	20
7133	20
7132	20
7131	20
7130	20
7129	20
7128	20
7127	20
7126	20
7125	20
7124	20
7123	20
7122	20
7121	20
7120	20
7119	20
7118	20
7117	20
7116	20
7115	20
7114	20
7113	20
7112	20
7111	20
7110	20
7109	19.374
7108	19.292
7107	19.18
7106	18.89
7105	19.41
7104	19.276
7103	18.82033
7102	18.848
7101	19.068
7100	19.062
7099	19.16
7098	18.94291
7097	19.0718
7096	19.09906
7095	19.112
7094	19.034
7093	18.86693
7092	19.08
7091	19.10691
7090	19.356
7089	18.96259
7088	18.87304
7087	19.0641
7086	19.028
7085	18.88826
7084	18.89252
7083	18.93404
7082	19.082
7081	18.64972
7080	18.69
7079	18.73052
7078	18.64
7077	18.896
7076	19.08
7075	18.70435
7074	18.94089
7073	19.094
7072	19.074
7071	18.918
7070	19.086
7069	19.062
7068	18.832
7067	18.88543
7066	18.81834
7065	18.578
7064	18.66727
7063	18.866
7062	18.878
7061	18.606
7060	18.75347
7059	19.04
7058	18.658
7057	18.646
7056	18.63343
7055	18.662
7054	18.894
7053	18.77
7052	18.676
7051	18.896
7050	18.772
7049	18.60023
7048	18.76024
7047	18.76
7046	18.45673
7045	18.654
7044	18.71706
7043	18.44567
7042	18.686
7041	18.44366
7040	18.61812
7039	18.42023
7038	18.57273
7037	18.826
7036	18.41624
7035	18.66866
7034	18.39849
7033	18.50498
7032	18.3969
7031	18.6
7030	18.41793
7029	18.40552
7028	18.36476
7027	18.722
7026	18.35289
7025	18.35086
7024	18.346
7023	18.38245
7022	18.33947
7021	18.40742
7020	18.332
7019	18.44224
7018	18.334
7017	18.32261
7016	18.34271
7015	18.322
7014	18.31996
7013	18.312
7012	18.4231
7011	18.29733
7010	18.368
7009	18.274
7008	18.26277
7007	18.396
7006	18.426
7005	18.284
7004	18.23499
7003	18.228
7002	18.288
7001	18.314
7000	18.21946
6999	18.282
6998	18.194
6997	18.23
6996	18.188
6995	18.184
6994	18.262
6993	18.29
6992	18.168
6991	18.16464
6990	18.162
6989	18.15533
6988	18.152
6987	18.148
6986	18.256
6985	18.13
6984	18.124
6983	18.118
6982	18.108
6981	18.1
6980	18.092
6979	18.09
6978	18.086
6977	18.086
6976	18.086
6975	18.082
6974	18.074
6973	18.12



==> Plots/Data/winP.dat <==
$h$	$w_p$
8758	19.42193
8751	19.40242
8744	19.38389
8737	19.37383
8730	19.36547
8723	19.36174
8716	19.35086
8709	19.34674
8702	19.33879
8695	19.3326
8688	19.32192
8681	19.32005
8674	19.3125
8667	19.3092
8660	19.30356
8653	19.30065
8646	19.29752
8639	19.29316
8632	19.29148
8625	19.28914
8618	19.28656
8611	19.28272
8604	19.27923
8597	19.27578
8590	19.27032
8583	19.26254
8576	19.25825
8569	19.25543
8562	19.25203
8555	19.24932
8548	19.246
8541	19.2445
8534	19.24076
8527	19.23723
8520	19.23406
8513	19.23128
8506	19.22866
8499	19.22615
8492	19.22272
8485	19.22016
8478	19.2179
8471	19.21682
8464	19.21345
8457	19.2116
8450	19.20838
8443	19.20507
8436	19.2039
8429	19.20247
8422	19.20072
8415	19.19852
8408	19.19695
8401	19.19558
8394	19.19388
8387	19.19176
8380	19.18977
8373	19.18838
8366	19.1871
8359	19.18471
8352	19.18191
8345	19.1798
8338	19.17858
8331	19.17727
8324	19.17479
8317	19.17365
8310	19.17172
8303	19.16998
8296	19.16877
8289	19.1672
8282	19.16577
8275	19.16327
8268	19.16116
8261	19.15947
8254	19.15757
8247	19.15626
8240	19.15485
8233	19.15371
8226	19.15101
8219	19.14899
8212	19.14781
8205	19.14637
8198	19.14574
8191	19.14497
8184	19.14351
8177	19.14261
8170	19.14045
8163	19.13887
8156	19.13759
8149	19.13621
8142	19.13484
8135	19.13321
8128	19.1324
8121	19.13013
8114	19.12921
8107	19.1284
8100	19.12714
8093	19.12559
8086	19.12463
8079	19.12292
8072	19.12141
8065	19.12025
8058	19.11801
8051	19.11719
8044	19.11583
8037	19.11438
8030	19.11256
8023	19.1116
8016	19.10952
8009	19.10801
8002	19.10667
7995	19.10592
7988	19.10479
7981	19.10411
7974	19.10288
7967	19.10175
7960	19.10111
7953	19.10053
7946	19.09917
7939	19.09726
7932	19.09636
7925	19.09439
7918	19.09333
7911	19.09223
7904	19.09162
7897	19.09065
7890	19.08825
7883	19.08757
7876	19.0862
7869	19.08488
7862	19.08363
7855	19.0827
7848	19.08086
7841	19.07987
7834	19.07873
7827	19.07771
7820	19.07719
7813	19.07613
7806	19.07543
7799	19.07457
7792	19.07393
7785	19.07263
7778	19.07124
7771	19.06991
7764	19.06846
7757	19.06726
7750	19.06619
7743	19.06487
7736	19.06321
7729	19.0622
7722	19.06067
7715	19.06004
7708	19.05869
7701	19.05751
7694	19.05718
7687	19.05617
7680	19.05504
7673	19.05432
7666	19.05234
7659	19.05149
7652	19.05069
7645	19.04973
7638	19.04909
7631	19.04791
7624	19.04628
7617	19.04554
7610	19.04483
7603	19.04362
7596	19.04299
7589	19.04259
7582	19.0418
7575	19.0402
7568	19.03913
7561	19.03783
7554	19.03655
7547	19.03562
7540	19.03506
7533	19.03412
7526	19.03309
7519	19.03211
7512	19.03079
7505	19.02969
7498	19.0274
7491	19.02612
7484	19.02482
7477	19.02366
7470	19.02263
7463	19.02187
7456	19.02049
7449	19.01915
7442	19.01777
7435	19.01697
7428	19.01565
7421	19.01385
7414	19.01335
7407	19.01243
7400	19.01153
7393	19.00982
7386	19.00837
7379	19.00715
7372	19.00603
7365	19.00454
7358	19.00238
7351	19.00061
7344	18.99897
7337	18.99776
7330	18.99716
7323	18.9965
7316	18.99529
7309	18.99344
7302	18.99195
7295	18.99049
7288	18.98905
7281	18.98679
7274	18.98232
7267	18.98067
7260	18.97698
7253	18.97546
7246	18.97325
7239	18.97106
7232	18.96802
7225	18.96349
7218	18.96139
7211	18.95602
7204	18.9524
7197	18.95075
7190	18.9423
7183	18.93514
7176	18.92628
7169	18.90367
7162	18.88464
7155	18.87613
7148	18.86901
7141	18.8604
7134	18.85263
7127	18.83725
7120	18.80993
7113	18.80138
7106	18.76043
7099	18.71978
7092	18.69854
7085	18.67935
7078	18.64523
7071	18.60596
7064	18.578
7057	18.50917
7050	18.47596
7043	18.44777
7036	18.40217
7029	18.39378
7022	18.34157
7015	18.32241
7008	18.274
7001	18.22233
6994	18.184
6987	18.152
6980	18.1
6973	18.074
6966	17.976
6959	17.944
6952	17.898
6945	17.862
6938	17.802
6931	17.724
6924	17.692
6917	17.664
6910	17.626
6903	17.574
6896	17.526
6889	17.48
6882	17.452
6875	17.394
6868	17.33
6861	17.296
6854	17.234
6847	17.2
6840	17.182
6833	17.136
6826	17.09
6819	17.034
6812	16.982
6805	16.93
6798	16.84
6791	16.806
6784	16.766
6777	16.708
6770	16.654
6763	16.622
6756	16.53
6749	16.488
6742	16.438
6735	16.376
6728	16.338
6721	16.3
6714	16.278
6707	16.218
6700	16.152
6693	16.094
6686	16.04
6679	15.996
6672	15.948
6665	15.906
6658	15.854
6651	15.812
6644	15.75
6637	15.708
6630	15.628
6623	15.614
6616	15.564
6609	15.504
6602	15.45
6595	15.416
6588	15.392
6581	15.372
6574	15.342
6567	15.306
6560	15.264
6553	15.242
6546	15.216
6539	15.144
6532	15.12
6525	15.058
6518	15.03
6511	14.994
6504	14.948
6497	14.866
6490	14.856
6483	14.808
6476	14.76
6469	14.72
6462	14.69
6455	14.65
6448	14.578
6441	14.544
6434	14.518
6427	14.484
6420	14.464
6413	14.43
6406	14.388
6399	14.34
6392	14.298
6385	14.256
6378	14.236
6371	14.172
6364	14.142
6357	14.12
6350	14.086
6343	14.052
6336	14.018
6329	13.96
6322	13.91
6315	13.894
6308	13.868
6301	13.828
6294	13.79
6287	13.748
6280	13.718
6273	13.682
6266	13.65
6259	13.606
6252	13.582
6245	13.542
6238	13.506
6231	13.464
6224	13.416
6217	13.384
6210	13.344
6203	13.326
6196	13.308
6189	13.294
6182	13.254
6175	13.236
6168	13.21
6161	13.19
6154	13.138
6147	13.106
6140	13.062
6133	13.05
6126	13.026
6119	12.992
6112	12.97
6105	12.94
6098	12.92
6091	12.88
6084	12.84
6077	12.832
6070	12.796
6063	12.762
6056	12.73
6049	12.71
6042	12.684
6035	12.666
6028	12.642
6021	12.622
6014	12.594
6007	12.55
6000	12.528
5993	12.478
5986	12.456
5979	12.428
5972	12.396
5965	12.342
5958	12.308
5951	12.288
5944	12.274
5937	12.246
5930	12.2
5923	12.184
5916	12.156
5909	12.118
5902	12.104
5895	12.078
5888	12.06
5881	12.028
5874	12.006
5867	11.982
5860	11.944
5853	11.91
5846	11.872
5839	11.834
5832	11.798
5825	11.772
5818	11.752
5811	11.722
5804	11.706
5797	11.68
5790	11.666
5783	11.644
5776	11.636
5769	11.624
5762	11.6
5755	11.584
5748	11.566
5741	11.55
5734	11.532
5727	11.504
5720	11.482
5713	11.448
5706	11.434
5699	11.416
5692	11.39
5685	11.336
5678	11.31
5671	11.294
5664	11.268
5657	11.258
5650	11.236
5643	11.198
5636	11.174
5629	11.148
5622	11.136
5615	11.1
5608	11.074
5601	11.054
5594	11.022
5587	11
5580	10.974
5573	10.958
5566	10.932
5559	10.894
5552	10.88
5545	10.826
5538	10.81
5531	10.776
5524	10.766
5517	10.74
5510	10.706
5503	10.672
5496	10.636
5489	10.618
5482	10.604
5475	10.578
5468	10.548
5461	10.536
5454	10.506
5447	10.496
5440	10.476
5433	10.43
5426	10.406
5419	10.382
5412	10.358
5405	10.334
5398	10.306
5391	10.278
5384	10.246
5377	10.206
5370	10.18
5363	10.154
5356	10.136
5349	10.106
5342	10.08
5335	10.058
5328	10.03
5321	10.006
5314	9.982
5307	9.952
5300	9.922
5293	9.906
5286	9.876
5279	9.86
5272	9.836
5265	9.812
5258	9.802
5251	9.762
5244	9.74
5237	9.726
5230	9.704
5223	9.688
5216	9.668
5209	9.64
5202	9.624
5195	9.6
5188	9.574
5181	9.55
5174	9.53
5167	9.502
5160	9.478
5153	9.458
5146	9.424
5139	9.39
5132	9.362
5125	9.322
5118	9.31
5111	9.286
5104	9.244
5097	9.218
5090	9.204
5083	9.18
5076	9.166
5069	9.134
5062	9.114
5055	9.096
5048	9.074
5041	9.04
5034	9.024
5027	9.014
5020	8.992
5013	8.972
5006	8.95
4999	8.922
4992	8.904
4985	8.884
4978	8.866
4971	8.846
4964	8.828
4957	8.812
4950	8.776
4943	8.758
4936	8.74
4929	8.716
4922	8.69
4915	8.672
4908	8.662
4901	8.65
4894	8.622
4887	8.6
4880	8.56
4873	8.538
4866	8.52
4859	8.504
4852	8.488
4845	8.45
4838	8.422
4831	8.408
4824	8.376
4817	8.35
4810	8.336
4803	8.314
4796	8.298
4789	8.282
4782	8.268
4775	8.25
4768	8.232
4761	8.216
4754	8.196
4747	8.186
4740	8.154
4733	8.138
4726	8.102
4719	8.078
4712	8.066
4705	8.038
4698	8.004
4691	7.968
4684	7.954
4677	7.942
4670	7.918
4663	7.906
4656	7.876
4649	7.86
4642	7.84
4635	7.826
4628	7.808
4621	7.786
4614	7.762
4607	7.75
4600	7.732
4593	7.712
4586	7.69
4579	7.674
4572	7.66
4565	7.626
4558	7.608
4551	7.572
4544	7.552
4537	7.528
4530	7.52
4523	7.506
4516	7.494
4509	7.48
4502	7.46
4495	7.446
4488	7.432
4481	7.42
4474	7.4
4467	7.388
4460	7.368
4453	7.352
4446	7.34
4439	7.312
4432	7.292
4425	7.268
4418	7.242
4411	7.23
4404	7.21
4397	7.202
4390	7.196
4383	7.174
4376	7.162
4369	7.144
4362	7.126
4355	7.108
4348	7.092
4341	7.062
4334	7.048
4327	7.028
4320	7.02
4313	7.002
4306	6.982
4299	6.966
4292	6.952
4285	6.946
4278	6.922
4271	6.902
4264	6.882
4257	6.856
4250	6.832
4243	6.82
4236	6.808
4229	6.794
4222	6.778
4215	6.748
4208	6.734
4201	6.706
4194	6.682
4187	6.648
4180	6.64
4173	6.622
4166	6.596
4159	6.572
4152	6.556
4145	6.528
4138	6.514
4131	6.498
4124	6.476
4117	6.454
4110	6.418
4103	6.4
4096	6.384
4089	6.366
4082	6.348
4075	6.332
4068	6.318
4061	6.298
4054	6.268
4047	6.25
4040	6.23
4033	6.206
4026	6.186
4019	6.174
4012	6.162
4005	6.148
3998	6.122
3991	6.1
3984	6.082
3977	6.066
3970	6.054
3963	6.036
3956	6.022
3949	5.998
3942	5.984
3935	5.964
3928	5.948
3921	5.938
3914	5.916
3907	5.902
3900	5.886
3893	5.876
3886	5.852
3879	5.82
3872	5.792
3865	5.78
3858	5.762
3851	5.75
3844	5.736
3837	5.728
3830	5.71
3823	5.698
3816	5.684
3809	5.666
3802	5.652
3795	5.642
3788	5.63
3781	5.616
3774	5.592
3767	5.564
3760	5.554
3753	5.542
3746	5.524
3739	5.51
3732	5.488
3725	5.48
3718	5.46
3711	5.442
3704	5.434
3697	5.408
3690	5.398
3683	5.386
3676	5.37
3669	5.346
3662	5.336
3655	5.318
3648	5.292
3641	5.272
3634	5.248
3627	5.216
3620	5.2
3613	5.182
3606	5.162
3599	5.152
3592	5.138
3585	5.126
3578	5.106
3571	5.094
3564	5.08
3557	5.066
3550	5.056
3543	5.046
3536	5.034
3529	5.026
3522	5.004
3515	4.984
3508	4.952
3501	4.934
3494	4.916
3487	4.896
3480	4.886
3473	4.866
3466	4.842
3459	4.83
3452	4.816
3445	4.798
3438	4.78
3431	4.76
3424	4.754
3417	4.742
3410	4.732
3403	4.716
3396	4.708
3389	4.702
3382	4.684
3375	4.66
3368	4.646
3361	4.62
3354	4.61
3347	4.596
3340	4.58
3333	4.57
3326	4.552
3319	4.538
3312	4.526
3305	4.516
3298	4.5
3291	4.47
3284	4.458
3277	4.438
3270	4.428
3263	4.414
3256	4.398
3249	4.394
3242	4.378
3235	4.352
3228	4.342
3221	4.318
3214	4.294
3207	4.284
3200	4.268
3193	4.264
3186	4.254
3179	4.248
3172	4.238
3165	4.226
3158	4.214
3151	4.204
3144	4.192
3137	4.18
3130	4.174
3123	4.152
3116	4.136
3109	4.11
3102	4.094
3095	4.084
3088	4.068
3081	4.058
3074	4.048
3067	4.028
3060	4.012
3053	3.998
3046	3.974
3039	3.964
3032	3.944
3025	3.93
3018	3.924
3011	3.914
3004	3.898
2997	3.888
2990	3.88
2983	3.866
2976	3.854
2969	3.842
2962	3.83
2955	3.812
2948	3.806
2941	3.794
2934	3.784
2927	3.756
2920	3.74
2913	3.734
2906	3.722
2899	3.712
2892	3.696
2885	3.68
2878	3.666
2871	3.652
2864	3.632
2857	3.626
2850	3.618
2843	3.596
2836	3.58
2829	3.558
2822	3.544
2815	3.532
2808	3.52
2801	3.502
2794	3.492
2787	3.482
2780	3.462
2773	3.45
2766	3.432
2759	3.414
2752	3.402
2745	3.394
2738	3.374
2731	3.354
2724	3.336
2717	3.324
2710	3.308
2703	3.288
2696	3.28
2689	3.274
2682	3.254
2675	3.242
2668	3.236
2661	3.228
2654	3.206
2647	3.182
2640	3.174
2633	3.158
2626	3.138
2619	3.132
2612	3.124
2605	3.114
2598	3.104
2591	3.098
2584	3.086
2577	3.078
2570	3.07
2563	3.056
2556	3.046
2549	3.04
2542	3.026
2535	3.008
2528	3
2521	2.978
2514	2.956
2507	2.94
2500	2.926
2493	2.908
2486	2.898
2479	2.89
2472	2.882
2465	2.866
2458	2.846
2451	2.832
2444	2.816
2437	2.804
2430	2.784
2423	2.774
2416	2.76
2409	2.748
2402	2.736
2395	2.726
2388	2.718
2381	2.708
2374	2.7
2367	2.69
2360	2.672
2353	2.652
2346	2.634
2339	2.624
2332	2.616
2325	2.606
2318	2.6
2311	2.588
2304	2.574
2297	2.566
2290	2.554
2283	2.546
2276	2.524
2269	2.512
2262	2.494
2255	2.48
2248	2.47
2241	2.456
2234	2.444
2227	2.426
2220	2.416
2213	2.404
2206	2.392
2199	2.376
2192	2.372
2185	2.362
2178	2.35
2171	2.338
2164	2.324
2157	2.314
2150	2.306
2143	2.3
2136	2.286
2129	2.268
2122	2.256
2115	2.25
2108	2.242
2101	2.238
2094	2.224
2087	2.212
2080	2.204
2073	2.19
2066	2.182
2059	2.17
2052	2.162
2045	2.142
2038	2.126
2031	2.116
2024	2.104
2017	2.092
2010	2.086
2003	2.078
1996	2.064
1989	2.048
1982	2.038
1975	2.03
1968	2.022
1961	2.012
1954	1.998
1947	1.98
1940	1.97
1933	1.956
1926	1.948
1919	1.938
1912	1.928
1905	1.916
1898	1.91
1891	1.904
1884	1.894
1877	1.886
1870	1.88
1863	1.868
1856	1.854
1849	1.848
1842	1.84
1835	1.826
1828	1.816
1821	1.806
1814	1.792
1807	1.772
1800	1.758
1793	1.746
1786	1.72
1779	1.71
1772	1.7
1765	1.696
1758	1.688
1751	1.674
1744	1.658
1737	1.648
1730	1.634
1723	1.628
1716	1.62
1709	1.61
1702	1.6
1695	1.588
1688	1.582
1681	1.572
1674	1.564
1667	1.55
1660	1.544
1653	1.532
1646	1.524
1639	1.514
1632	1.502
1625	1.496
1618	1.472
1611	1.464
1604	1.452
1597	1.444
1590	1.438
1583	1.42
1576	1.414
1569	1.408
1562	1.4
1555	1.39
1548	1.382
1541	1.372
1534	1.36
1527	1.354
1520	1.342
1513	1.332
1506	1.328
1499	1.322
1492	1.31
1485	1.302
1478	1.292
1471	1.288
1464	1.278
1457	1.276
1450	1.268
1443	1.26
1436	1.25
1429	1.24
1422	1.23
1415	1.222
1408	1.214
1401	1.208
1394	1.204
1387	1.194
1380	1.18
1373	1.17
1366	1.156
1359	1.144
1352	1.136
1345	1.128
1338	1.12
1331	1.106
1324	1.1
1317	1.084
1310	1.076
1303	1.07
1296	1.064
1289	1.058
1282	1.054
1275	1.042
1268	1.032
1261	1.026
1254	1.022
1247	1.018
1240	1.014
1233	1.004
1226	0.998
1219	0.992
1212	0.984
1205	0.972
1198	0.962
1191	0.95
1184	0.94
1177	0.928
1170	0.924
1163	0.92
1156	0.916
1149	0.904
1142	0.9
1135	0.892
1128	0.884
1121	0.878
1114	0.868
1107	0.862
1100	0.85
1093	0.844
1086	0.83
1079	0.824
1072	0.82
1065	0.81
1058	0.804
1051	0.794
1044	0.786
1037	0.78
1030	0.772
1023	0.762
1016	0.75
1009	0.744
1002	0.738
995	0.726
988	0.718
981	0.71
974	0.7
967	0.688
960	0.684
953	0.674
946	0.672
939	0.666
932	0.658
925	0.652
918	0.636
911	0.632
904	0.626
897	0.62
890	0.612
883	0.604
876	0.6
869	0.598
862	0.594
855	0.592
848	0.586
841	0.58
834	0.574
827	0.566
820	0.554
813	0.548
806	0.542
799	0.536
792	0.528
785	0.516
778	0.51
771	0.504
764	0.498
757	0.492
750	0.482
743	0.478
736	0.468
729	0.46
722	0.45
715	0.44
708	0.434
701	0.43
694	0.422
687	0.416
680	0.41
673	0.404
666	0.398
659	0.396
652	0.392
645	0.384
638	0.376
631	0.368
624	0.362
617	0.356
610	0.348
603	0.342
596	0.336
589	0.326
582	0.322
575	0.316
568	0.312
561	0.304
554	0.296
547	0.29
540	0.286
533	0.278
526	0.266
519	0.26
512	0.256
505	0.248
498	0.242
491	0.238
484	0.23
477	0.224
470	0.216
463	0.21
456	0.202
449	0.196
442	0.192
435	0.184
428	0.178
421	0.174
414	0.17
407	0.166
400	0.16
393	0.156
386	0.15
379	0.148
372	0.144
365	0.138
358	0.132
351	0.126
344	0.124
337	0.118
330	0.112
323	0.11
316	0.102
309	0.098
302	0.094
295	0.09
288	0.086
281	0.082
274	0.08
267	0.076
260	0.074
253	0.072
246	0.072
239	0.068
232	0.06
225	0.058
218	0.056
211	0.054
204	0.052
197	0.05
190	0.048
183	0.046
176	0.044
169	0.042
162	0.04
155	0.036
148	0.034
141	0.03
134	0.028
127	0.026
120	0.024
113	0.022
106	0.022
99	0.02
92	0.018
85	0.016
78	0.014
71	0.012
64	0.012
57	0.01
50	0.008
43	0.006
36	0.006
29	0.004
22	0.004
15	0.002
8	0
1	0

